Second Timescale Photometry of the Very Fast Nova V1674 Her with Palomar Gattini-IR

We report second-timescale infrared photometry of the nova V1674 Her using Palomar Gattini-IR. These observations constitute the first infrared and highest temporal resolution data (resolution of ~ 0.84 s) of the nova reported to date. PGIR observed in this fast readout mode for more than an hour on three nights between 3 and 6 days after discovery. We searched for periodic variability using a Lomb-Scargle periodogram and did not detect anything down to a three sigma upper limit of 0.093 mag. This suggests that the periodic variability detected in the nova by Patterson et al. 2021 was lower by at least a factor of about 1.65 in the first week of the eruption.

==> data.dat <==
"Time (JD)" "Flux (J Mag)" "Flux Err (Mag)"
2459380.7411574074 6.836644310781105 0.015614627543910754
2459380.7411689814 6.849320179527608 0.017092342667583325
2459380.7411805554 6.816787178290345 0.016433055958929806
2459380.7411921294 6.779946005938258 0.01616235664572779
2459380.7411921294 6.792769811593259 0.01611915241119606
2459380.741203704 6.883120877100004 0.015470384594947175
2459380.741215278 6.825479858150028 0.015422011140464487
2459380.741226852 6.812254079962229 0.015862851493099905
2459380.741238426 6.896599015020084 0.015798273220953965
2459380.74125 6.849403278683135 0.015937630085565938
2459380.741261574 6.814282290993378 0.016505898851039317
2459380.741261574 6.857474164359334 0.016134535521252606
2459380.741273148 6.869061006898417 0.0166394943630062
2459380.741284722 6.840753960950104 0.016219019210949266
2459380.7412962965 6.879136004097151 0.017099626042232162
2459380.7413078705 6.842621693046277 0.015292383356332307
2459380.7413194445 6.811052606794079 0.0156403597640646
2459380.7413310185 6.901554580894589 0.016074828859553685
2459380.7413310185 6.88669511333297 0.0163370195733621
2459380.7413425925 6.879429961356197 0.01594265485557489
2459380.7413541665 6.871487822500911 0.015514505465635636
2459380.7413657405 6.866958437062173 0.017259794330632565
2459380.741377315 6.834565734600406 0.016145104481066947
2459380.741388889 6.898058609441926 0.016825252865225123
2459380.741388889 6.860325245612622 0.016529219519812444
2459380.741400463 6.868761740344156 0.016640450777715667
2459380.741412037 6.8556975895538 0.017065564774536454
2459380.741423611 6.856649339114292 0.016732674106147413
2459380.741435185 6.847468520646044 0.016409305421209986
2459380.741446759 6.885092582440568 0.016505633886432676
2459380.7414583336 6.8557722153717 0.016178999668965435
2459380.7414583336 6.8145692782049805 0.01593968127085878
2459380.7414699076 6.8619098030659265 0.01704145506951077
2459380.7414814816 6.900050354066079 0.01578775552223878
2459380.7414930556 6.841656727340211 0.015744493241465547
2459380.7415046296 6.869774367168968 0.017738073115680927
2459380.7415162036 6.849308749617795 0.0167499300212956
2459380.7415277776 6.8257567824727525 0.017635858436429168
2459380.7415277776 6.883933263231502 0.01700588160201122
2459380.7415393516 6.9409958400648515 0.01666568728058955
2459380.741550926 6.841849086427799 0.0157800401738592
2459380.7415625 6.859715459960593 0.01569898575189897
2459380.741574074 6.823080641801005 0.015810631773222963
2459380.741585648 6.837982278858685 0.016262699719653596
2459380.741585648 6.823544915674298 0.01713541211023048
2459380.741597222 6.861912233129481 0.017988972593613033
2459380.741608796 6.861152050543665 0.01667791111126096
2459380.74162037 6.875195752813286 0.01691597730441402
2459380.7416319447 6.864180527894862 0.015993512083813364
2459380.7416435187 6.855611124373476 0.016982521143349347
2459380.7416550927 6.911556704168324 0.016786939408185358
2459380.7416550927 6.904155058219918 0.016493956341050588
2459380.7416666667 6.869761331654385 0.01704161284093317
2459380.7416782407 6.8090694649106895 0.016826400243506765
2459380.7416898147 6.861997829042099 0.01613796632124211
2459380.7417013887 6.879737737455765 0.016503570744981072
2459380.7417129627 6.809643568211595 0.015982367536491116
2459380.7417129627 6.836966836691819 0.015660973871987123
2459380.741724537 6.80444155901426 0.016002345899534417
2459380.741736111 6.8292345957401634 0.015500254875579794
2459380.7417476852 6.869943792141128 0.016812154960299534
2459380.7417592593 6.871703446504742 0.015979848684242886
2459380.7417708333 6.8733687969801744 0.015273239837581234
2459380.7417824073 6.832719832323199 0.015075725383147078
2459380.7417824073 6.852024632455275 0.016151674684843825
2459380.7417939813 6.8508132262506996 0.016704613263453405
2459380.7418055558 6.819784191691592 0.01627908235417612
2459380.74181713 6.891398880387714 0.01687247336509405
2459380.741828704 6.840249261031679 0.017079283695401282
2459380.741840278 6.834483596914887 0.016007232767467645
2459380.741840278 6.8408506921990755 0.016660098245146228
2459380.741851852 6.830077847967568 0.016360952096649672
2459380.741863426 6.808342425011948 0.0157929252253167
2459380.741875 6.819768235936441 0.01550937685696076
2459380.741886574 6.891084571330645 0.016675927598464608
2459380.7418981483 6.838479786306839 0.016307353928424213
2459380.7419097223 6.860747576745122 0.016083568680386004
2459380.7419097223 6.854138687577229 0.015676659278550192
2459380.7419212963 6.8560728071123505 0.016798508873368614
2459380.7419328704 6.894809215390251 0.01622914515282828
2459380.7419444444 6.848248064138036 0.015190477247148346
2459380.7419560184 6.862082505989078 0.016237237146873446
2459380.7419675924 6.8092660827660945 0.0157676933795141
2459380.741979167 6.879956388476885 0.016341053254628743
2459380.741979167 6.837187311653898 0.016443024618181062
2459380.741990741 6.884105786092392 0.016083931961478528
2459380.742002315 6.842227928871014 0.015655184124383253
2459380.742013889 6.8349048516498 0.015581916682484402
2459380.742025463 6.855913958698371 0.015819813141834543
2459380.742037037 6.833271610111567 0.016242437399663856
2459380.742037037 6.83557300634078 0.015945377207683596
2459380.742048611 6.843801308179217 0.01623463896115949
2459380.7420601854 6.872400060194127 0.0159664638337248
2459380.7420717594 6.84808362962355 0.01661850492945809
2459380.7420833334 6.857138148221682 0.01626422217561769
2459380.7420949074 6.909825853547708 0.016009063867692862
2459380.7421064815 6.835565965689114 0.015526668466502167
2459380.7421064815 6.834660483307245 0.01575655689713981
2459380.7421180555 6.821667903288447 0.015675354209320425
2459380.7421296295 6.873535610584944 0.016484072081097926
2459380.7421412035 6.84038241658133 0.016054552662748023
2459380.742152778 6.879481679315469 0.016134687412152293
2459380.742164352 6.888810890307224 0.015978435883403284
2459380.742164352 6.826679351090472 0.0160250000567888
2459380.742175926 6.842362886907446 0.016844918879406253
2459380.7421875 6.8664083069668225 0.01598946919331052
2459380.742199074 6.824249427802189 0.01673742264311544
2459380.742210648 6.872768462579301 0.01594197707302962
2459380.742222222 6.903401110443691 0.01599880139340111
2459380.7422337965 6.8570725771351535 0.017301595024124827
2459380.7422337965 6.87036792102074 0.016179142902418602
2459380.7422453705 6.811273656307427 0.016309559992821836
2459380.7422569445 6.888530837353717 0.015363322164890404
2459380.7422685185 6.8504889806282785 0.015543622536754183
2459380.7422800926 6.790782992257578 0.016082887496567423
2459380.7422916666 6.859591881351256 0.01537555857740416
2459380.7422916666 6.941327044995211 0.01575204701271915
2459380.7423032406 6.829659076033207 0.015789786934953004
2459380.7423148146 6.845486744374978 0.017284586532152205
2459380.742326389 6.827627246402137 0.015731074442821725
2459380.742337963 6.888437936136056 0.015869897451702104
2459380.742349537 6.824747384208146 0.016826672115903676
2459380.742361111 6.890792022320578 0.016144993338510574
2459380.742361111 6.84956117657685 0.01596557478134092
2459380.742372685 6.842180118499551 0.016225056629458397
2459380.742384259 6.880590885144129 0.01535549251841878
2459380.742395833 6.817955673603694 0.014895903711597106
2459380.7424074076 6.909623669419591 0.016320063962895877
2459380.7424189816 6.883686738592087 0.016057812627975496
2459380.7424305556 6.850383806013281 0.015531007402919402
2459380.7424305556 6.839317276566825 0.01614642106141101
2459380.7424421296 6.843184600113644 0.016366805307587624
2459380.7424537037 6.853385186401041 0.01573922109067987
2459380.7424652777 6.847228849503526 0.01663728194932245
2459380.7424768517 6.875799291000015 0.016408466009382453
2459380.742488426 6.757467322982909 0.02096676210597687
2459380.7425 6.84657267486764 0.0164548717432602
2459380.742511574 6.836474117575659 0.015636551505679955
2459380.742523148 6.872460156339943 0.01583628232563871
2459380.742534722 6.858194358030938 0.015790224003013838
2459380.742546296 6.796116403074067 0.015800544613103276
2459380.74255787 6.85110343504905 0.016341006314069352
2459380.74255787 6.862973635435309 0.015939048583493855
2459380.7425694442 6.899350835922468 0.01660496619981302
2459380.7425810187 6.895256048025522 0.01726568871550684
2459380.7425925927 6.885877333263303 0.01577685251670842
2459380.7426041667 6.866540259572939 0.015788424401247402
2459380.7426157407 6.873445517231207 0.01593349902197348
2459380.7426157407 6.885302711451449 0.01611747995567051
2459380.7426273148 6.894006443906151 0.015711446965145023
2459380.742638889 6.887010788574165 0.016077945412867684
2459380.742650463 6.884419852334527 0.016245515077771878
2459380.7426620373 6.878132899263444 0.01570070538375677
2459380.7426736113 6.823002638050917 0.01605229702264003
2459380.7426851853 6.824060413989314 0.014951861452413322
2459380.7426851853 6.840059166082734 0.016057133115448513
2459380.7426967593 6.880471447516558 0.016490992031122472
2459380.7427083333 6.866496286468878 0.015494455915125861
2459380.7427199073 6.863470951645037 0.015748692650525035
2459380.7427314813 6.850503336885077 0.015193811117427581
2459380.7427430553 6.840953211354548 0.01580211972342884
2459380.74275463 6.849072435931297 0.015978791285434692
2459380.74275463 6.872179329158796 0.016111139984411077
2459380.742766204 6.814657559146757 0.016030682706518584
2459380.742777778 6.795497397477354 0.016179348015622166
2459380.742789352 6.831546397047478 0.015677020390553027
2459380.742800926 6.848580936763805 0.016189822334597682
2459380.7428125 6.780342264539752 0.01590961287988492
2459380.7428125 6.838276963729643 0.01555944177161089
2459380.742824074 6.876263926253714 0.016358091119785565
2459380.7428356484 6.865749765415047 0.016204064147646052
2459380.7428472224 6.834227805044441 0.017308081802155463
2459380.7428587964 6.824685940499365 0.016216562944234333
2459380.7428703704 6.840767130450547 0.015705441653028458
2459380.7428819444 6.860542843342883 0.016360114284628576
2459380.7428819444 6.8308615239976875 0.016122065004258244
2459380.7428935184 6.762919854114341 0.015675126354405943
2459380.7429050924 6.832419302900219 0.01597960915244621
2459380.7429166664 6.8601266520872075 0.01635370653127864
2459380.742928241 6.8357682477261035 0.015615211959857187
2459380.742939815 6.824614261399989 0.017000293393601856
2459380.742939815 6.844119048570579 0.014981143954061913
2459380.742951389 6.809728274310856 0.015325870818586869
2459380.742962963 6.874611184822705 0.01610498005455632
2459380.742974537 6.829329674274056 0.016066086882735264
2459380.742986111 6.8493476493055825 0.01642649577141761
2459380.742997685 6.825224615627145 0.015464484361329661
2459380.7430092595 6.849817622559711 0.016706180156549105
2459380.7430092595 6.836538556196449 0.016278797292907494
2459380.7430208335 6.9011579995925105 0.015912458573070574
2459380.7430324075 6.852531278384359 0.015787533452157415
2459380.7430439815 6.884056505630796 0.015761641128576132
2459380.7430555555 6.838348149180855 0.015542757249089966
2459380.7430671295 6.843885813629869 0.015126720807522302
2459380.7430787035 6.842469443424382 0.01538384362310019
2459380.7430787035 6.858284804810965 0.01533250674423178
2459380.743090278 6.861675224978154 0.015659292158838208
2459380.743101852 6.87502040746327 0.016029921379210863
2459380.743113426 6.893438311191942 0.016012645904391238
2459380.743125 6.8013551457545764 0.016052629527408577
2459380.743136574 6.847160468987833 0.01564205103805625
2459380.743136574 6.808666258954111 0.015335441324153905
2459380.743148148 6.882058009478167 0.015651800310632527
2459380.743159722 6.821579624186328 0.016322973800498387
2459380.743171296 6.849001155313963 0.01598774804776819
2459380.7431828706 6.852390165987594 0.015298560951645994
2459380.7431944446 6.889829610250726 0.01543353873699032
2459380.7432060186 6.856900037601782 0.01537632669584036
2459380.7432060186 6.870220837168337 0.015491055160797105
2459380.7432175926 6.824953027686848 0.01607829907911485
2459380.7432291666 6.851520494554621 0.015244763368335844
2459380.7432407406 6.793372202467395 0.015819320259852648
2459380.7432523146 6.830408799610294 0.015416594193454017
2459380.743263889 6.854063164755856 0.014994489770154617
2459380.743263889 6.881772263081728 0.01576940613826997
2459380.743275463 6.867500850190988 0.01521455041848933
2459380.743287037 6.864531757653798 0.015146878726637296
2459380.743298611 6.817568617934206 0.016141740801274996
2459380.743310185 6.818532873847302 0.015582828335538696
2459380.743321759 6.830339099794748 0.015741733974159577
2459380.743333333 6.848064768311761 0.015486008757080925
2459380.743333333 6.867659286553745 0.015044688268994414
2459380.743344907 6.869345746290848 0.016269872255986837
2459380.7433564817 6.809294774643697 0.01584670797411948
2459380.7433680557 6.865861939441898 0.01552029769051624
2459380.7433796297 6.79445323730524 0.015462142915689403
2459380.7433912037 6.873493091793978 0.01645768216441567
2459380.7433912037 6.8120806728680785 0.015310830725604543
2459380.7434027777 6.884904278572692 0.015128145543238346
2459380.7434143517 6.845343004920877 0.015446277172285602
2459380.7434259257 6.808856385837875 0.015628009663000143
2459380.7434375 6.780431457642215 0.015114689563509455
2459380.743449074 6.844568531311617 0.014759863335123736
2459380.743460648 6.840365658714506 0.015324683755467316
2459380.743460648 6.85229112052757 0.015861821035082792
2459380.7434722222 6.842119917882669 0.015534705059238206
2459380.7434837963 6.819539950747964 0.01567063527577118
2459380.7434953703 6.840031425059732 0.015085427550480993
2459380.7435069443 6.844391080669181 0.01513453512510593
2459380.7435185187 6.836746230738043 0.015521772812876453
2459380.7435185187 6.869819259285108 0.015768581923470783
2459380.7435300928 6.8223186196938785 0.015517532328589354
2459380.743541667 6.835827480648786 0.01503985242231018
2459380.743553241 6.829726670730943 0.015713184629557363
2459380.743564815 6.820704640193489 0.016220127409086266
2459380.743576389 6.834314329149607 0.01487065654779646
2459380.743587963 6.829437883774982 0.015360704900517769
2459380.743587963 6.874162203295472 0.015806531344067957
2459380.743599537 6.860532955923065 0.015744817375974544
2459380.7436111113 6.826716404135822 0.01655256700456099
2459380.7436226853 6.86952558209184 0.015152629959643945
2459380.7436342593 6.802205753953783 0.014562661079203265
2459380.7436458333 6.838524980872413 0.01566218360053408
2459380.7436458333 6.831835946748552 0.01593119659680638
2459380.7436574074 6.819070816020907 0.015523841013595413
2459380.7436689814 6.812657571264787 0.01541277413175531
2459380.7436805554 6.809453462879072 0.015090115537546817
2459380.74369213 6.813976643394271 0.014696586903215085
2459380.743703704 6.854044786969555 0.015292506583831054
2459380.743715278 6.832976871576048 0.015207210078298767
2459380.743715278 6.782144811261516 0.015177389923389309
2459380.743726852 6.819921421791345 0.015524070962883317
2459380.743738426 6.8337580666299695 0.015387923239653392
2459380.74375 6.83450249019337 0.01605556722755391
2459380.743761574 6.850580772581254 0.015956603505865162
2459380.743773148 6.834792595600784 0.01638514132943594
2459380.7437847224 6.833526079728418 0.015018391515663651
2459380.7437847224 6.840323801005513 0.015151951564667355
2459380.7437962964 6.801011520778384 0.015412770534083907
2459380.7438078704 6.861132765400403 0.015382579120110132
2459380.7438194444 6.846287547214749 0.016504982032253188
2459380.7438310185 6.7963529738486494 0.01572147836891417
2459380.7438425925 6.782366931100289 0.015824704563145005
2459380.7438425925 6.806634363017747 0.01621301343514633
2459380.7438541665 6.7946481602198 0.015865634065812886
2459380.743865741 6.853776182469741 0.01617823163776389
2459380.743877315 6.815272291057389 0.016180215297538256
2459380.743888889 6.862606447274229 0.016008441221748042
2459380.743900463 6.7629146521479635 0.016035155270985643
2459380.743912037 6.826015750158091 0.014589631930222422
2459380.743912037 6.832417497627913 0.015863114532270465
2459380.743923611 6.798681465192062 0.015542659546310593
2459380.743935185 6.876020020457669 0.01436904800544891
2459380.743946759 6.885526578640614 0.015605937348844185
2459380.7439583335 6.859151259289857 0.014919168042784228
2459380.7439699075 6.8276087334195195 0.01589765540438201
2459380.7439814815 6.822524324541692 0.015379043229147226
2459380.7439814815 6.813702308313705 0.01553771677199877
2459380.7439930555 6.8161628083188495 0.015604421153359058
2459380.7440046296 6.857416944367951 0.015754235545785554
2459380.7440162036 6.815369899195107 0.015411618669242504
2459380.7440277776 6.833953186058401 0.015143145647257184
2459380.744039352 6.782979355786336 0.01567130242500714
2459380.744039352 6.766990969451128 0.015343108037205762
2459380.744050926 6.843177971597606 0.016381949571456653
2459380.7440625 6.779071672701721 0.01599833572552372
2459380.744074074 6.8038437600144315 0.015407245317410636
2459380.744085648 6.800516288674131 0.015446552146720215
2459380.744097222 6.836688122556619 0.015562833475134572
2459380.744108796 6.803437326170481 0.016101959963964647
2459380.744108796 6.81532457082769 0.017142941611056294
2459380.7441203706 6.830589000447737 0.015549977837593973
2459380.7441319446 6.782889254785705 0.01505000648076157
2459380.7441435186 6.821826219653878 0.015800147593098827
2459380.7441550926 6.8383520453232665 0.016313778239465018
2459380.7441666666 6.819505170481896 0.015837337731101124
2459380.7441782407 6.797162313539412 0.015526578555612949
2459380.7441782407 6.799637844687811 0.015368486066986322
2459380.7441898147 6.824315744742793 0.015449971438737676
2459380.7442013887 6.808724922654078 0.015319785693561452
2459380.744212963 6.833090246816863 0.015847495758437944
2459380.744224537 6.8523250182248185 0.01614821980013443
2459380.744236111 6.826885115600235 0.015351098543949483
2459380.744236111 6.837146345555223 0.015817360056968162
2459380.744247685 6.834356830363489 0.014608105024855322
2459380.744259259 6.832502592905606 0.015106353991521725
2459380.744270833 6.821423087898901 0.015190780096845052
2459380.744282407 6.803746347965203 0.01580660082743072
2459380.7442939817 6.78784039666404 0.01581933788624586
2459380.7442939817 6.810493457145987 0.015722277688558765
2459380.7443055557 6.795400033352348 0.015709629192825193
2459380.7443171297 6.8617750195248535 0.01562600543158583
2459380.7443287037 6.812864497936899 0.015025281574210625
2459380.7443402777 6.822256661500835 0.014477307810886207
2459380.7443518518 6.82660353009054 0.015694450080683583
2459380.7443634258 6.826564018545329 0.016406120688359543
2459380.7443634258 6.79888019472028 0.015883556433360976
2459380.744375 6.807793605229446 0.015295458591530723
2459380.7443865743 6.783257642824661 0.015505159805431728
2459380.7443981483 6.849165590262715 0.015307261253759414
2459380.7444097223 6.827031640519265 0.01544487038045554
2459380.7444212963 6.8087599765224835 0.016366934527156537
2459380.7444328703 6.81120845922663 0.016257837147550143
2459380.7444328703 6.813795316173137 0.01596745478125035
2459380.7444444443 6.81605371383428 0.015811956507654778
2459380.7444560183 6.801541291327857 0.02378356894562502
2459380.744467593 6.81816492365271 0.01509539405363831
2459380.744479167 6.801152869990845 0.01578695005563482
2459380.744490741 6.81271594865414 0.015435468085839194
2459380.744490741 6.845169750503451 0.01567354610436213
2459380.744502315 6.814563203275012 0.015078125910025698
2459380.744513889 6.873908021280406 0.015041394304054686
2459380.744525463 6.804800550352627 0.014994013412621247
2459380.744537037 6.843263653366546 0.014998663343380977
2459380.7445486113 6.831225421002114 0.015872202814275153
2459380.7445601854 6.849088068531535 0.015311935313160118
2459380.7445601854 6.809334650239168 0.015518381277723666
2459380.7445717594 6.813249378728693 0.015998877697016124
2459380.7445833334 6.856547610923584 0.016255683530686862
2459380.7445949074 6.78610123602476 0.015994834534875057
2459380.7446064814 6.8275210089751 0.015064423391632803
2459380.7446180554 6.818664074121723 0.015322076642914687
2459380.7446180554 6.8424481917151185 0.01486241794197806
2459380.7446296294 6.834214822960607 0.015746644828368662
2459380.744641204 6.829161456105017 0.015114576032903245
2459380.744652778 6.795532088066111 0.015173861418256043
2459380.744664352 6.848132513107733 0.01521752848272828
2459380.7446875 6.802155402469343 0.015723906281128137
2459380.7446875 6.756511839478654 0.015756602141205715
2459380.744699074 6.7979601561796565 0.015526576065141276
2459380.744710648 6.806943572219017 0.015625427612643194
2459380.7447222224 6.7894158443131625 0.01569221378035477
2459380.7447337965 6.802753281313724 0.015379472716128
2459380.7447453705 6.7648278606929635 0.015816809457791868
2459380.7447569445 6.837662954150841 0.01602303901673145
2459380.7447569445 6.839664710166853 0.015484171147475618
2459380.7447685185 6.805104537563573 0.015651085739486082
2459380.7447800925 6.810893509274011 0.014769162752844876
2459380.7447916665 6.830817104516341 0.015709316003336835
2459380.7448032405 6.878826663426616 0.015091768272216028
2459380.744814815 6.80017226433045 0.014999768941347748
2459380.744814815 6.8478492969616225 0.015203298379377507
2459380.744826389 6.804273630851765 0.01546296168725544
2459380.744837963 6.87000996986434 0.017057350029432497
2459380.744849537 6.821135071707881 0.016079701169381688
2459380.744861111 6.849277914644142 0.015438886523843393
2459380.744872685 6.815337545065286 0.015537594024764921
2459380.744884259 6.813795614903982 0.014616214208917252
2459380.744884259 6.828600270878643 0.015795913811705396
2459380.7448958335 6.814727652627254 0.01591826054561052
2459380.7449074076 6.807549405932927 0.016204506859793147
2459380.7449189816 6.793462609265732 0.0151945437540929
2459380.7449305556 6.819788420969471 0.01559134831875388
2459380.7449421296 6.854894497262221 0.015804309628576128
2459380.7449421296 6.854234660676879 0.015999658657537632
2459380.7449537036 6.759379405676349 0.015601621233202145
2459380.7449652776 6.827124915973891 0.015774662371187763
2459380.7449768516 6.802820778337664 0.016208221757025333
2459380.744988426 6.790970594284528 0.0156794160350882
2459380.745 6.822488672012336 0.014674786979579408
2459380.745011574 6.819985304776167 0.015224402282194908
2459380.745011574 6.826771463571579 0.015056635707539158
2459380.745023148 6.83048974761692 0.015638274500600145
2459380.745034722 6.828436378590708 0.01446512965432966
2459380.745046296 6.823669323836776 0.01493095570734009
2459380.74505787 6.832052324611678 0.015557346710438841
2459380.7450694446 6.797222828101661 0.015354731443440548
2459380.7450810187 6.7750402896232105 0.015397047035867443
2459380.7450810187 6.785019542951734 0.015601191110941092
2459380.7450925927 6.837420902462369 0.015554319919584147
2459380.7451041667 6.78435288845215 0.017646252081865776
2459380.7451157407 6.792481414869985 0.015724167208696682
2459380.7451273147 6.777459192561387 0.015587296615847674
2459380.7451388887 6.824189231615848 0.016128779343694125
2459380.7451388887 6.86199410738305 0.015474756823191951
2459380.745150463 6.8051745423181655 0.01618396334136298
2459380.745162037 6.841138254822478 0.016912167798632402
2459380.745173611 6.835284222541483 0.016150695857076132
2459380.745185185 6.802196830677365 0.015980685419894284
2459380.7451967592 6.7768139519132236 0.014972457705605277
2459380.7452083332 6.807379480349989 0.015446478167832393
2459380.7452083332 6.802737492415143 0.015380386198612542
2459380.7452199073 6.787215029005833 0.015747732900915783
2459380.7452314813 6.797145710259108 0.01565438771144343
2459380.7452430557 6.827029641363384 0.016400326652276295
2459380.7452546298 6.797212729644797 0.016490794554504837
2459380.745266204 6.802589548324879 0.015867828567148884
2459380.745266204 6.781600419228298 0.015813761178750354
2459380.745277778 6.785814955846408 0.016235777118616828
2459380.745289352 6.757809307136779 0.014970524745822016
2459380.745300926 6.800708239077831 0.015325328384484607
2459380.7453125 6.82942710606956 0.015619748194667762
2459380.7453240743 6.754396179917603 0.015755871534958894
2459380.7453356483 6.784634811799296 0.01614816284947095
2459380.7453356483 6.8274174142253665 0.015395085276371933
2459380.7453472223 6.817050378281373 0.015617532298016408
2459380.7453587963 6.840407892471739 0.016290808863253597
2459380.7453703703 6.837063916298303 0.015388942123761842
2459380.7453819443 6.774034295997493 0.016322433534188194
2459380.7453935184 6.822297284201869 0.016174198140011975
2459380.7453935184 6.824122797443805 0.016343132790958635
2459380.7454050924 6.788530446395467 0.016002528406113034
2459380.745416667 6.755235885975007 0.01553445903486733
2459380.745428241 6.801446703450762 0.016473820084122487
2459380.745439815 6.8222933080255475 0.015790985201787004
2459380.745451389 6.790333614962141 0.01594007638490438
2459380.745462963 6.778559197767344 0.01542378850345177
2459380.745462963 6.827848865377569 0.015750098103664
2459380.745474537 6.799723560506432 0.01559441031078188
2459380.745486111 6.815318270911747 0.01587363509990301
2459380.7454976854 6.788582455077022 0.01606769379094661
2459380.7455092594 6.814805598419846 0.015989695876260052
2459380.7455208334 6.793921806549567 0.016148539985116284
2459380.7455324074 6.7968046775702655 0.015468996093561766
2459380.7455324074 6.853246137272731 0.017165810293332025
2459380.7455439814 6.745041102601969 0.015569455374009715
2459380.7455555554 6.811644676556168 0.015010037567016509
2459380.7455671295 6.776820448491535 0.01593714596636537
2459380.745578704 6.817051657154063 0.015582764208203717
2459380.745590278 6.778949106007034 0.01562587921569507
2459380.745590278 6.793379848236611 0.01581452282397536
2459380.745601852 6.822356855515792 0.015220483840089087
2459380.745613426 6.797941164030505 0.015316340726376394
2459380.745625 6.768583141276586 0.0154578000240264
2459380.745636574 6.811559348381041 0.016083786051832492
2459380.745648148 6.825596155721191 0.01658204548268542
2459380.745659722 6.818895344342297 0.015630019294992085
2459380.745659722 6.778241061885066 0.015329000015088384
2459380.7456712965 6.818543633865031 0.015285823675142238
2459380.7456828705 6.846370581745181 0.015397260279416292
2459380.7456944445 6.840820043324789 0.016115181557641845
2459380.7457060185 6.7823401093460705 0.016520742478452352
2459380.7457175925 6.786083868648876 0.015596235701766584
2459380.7457175925 6.7941609552638935 0.015662934492286226
2459380.7457291665 6.830141475225877 0.015761356727827875
2459380.7457407406 6.833612778252781 0.016477983849842785
2459380.745752315 6.819745699811587 0.01595867364607038
2459380.745763889 6.823238403945136 0.014840209947824487
2459380.745775463 6.809453950721012 0.015159841633981637
2459380.745787037 6.846188295055742 0.015481446837348
2459380.745787037 6.796437075999051 0.01663377698708122
2459380.745798611 6.828052480361852 0.016343022353323442
2459380.745810185 6.792171726607671 0.016135213009979655
2459380.745821759 6.808007225772234 0.016267707039052996
2459380.745833333 6.761608394902345 0.016079702534018844
2459380.7458449076 6.830429154552848 0.015653563534422408
2459380.7458449076 6.807537771451133 0.015556475768643675
2459380.7458564816 6.799881831877987 0.016039698324614056
2459380.7458680556 6.831712933550798 0.015345769655506354
2459380.7458796296 6.806887862689297 0.015554956118898983
2459380.7458912036 6.809081212624801 0.015583066765237604
2459380.7459027776 6.78572324405983 0.01557368646033763
2459380.7459143517 6.780738704262785 0.015281036077481921
2459380.7459143517 6.835283543611124 0.017082379495049545
2459380.745925926 6.7765442266180544 0.015023446984602635
2459380.7459375 6.803413281642997 0.01606954444288165
2459380.745949074 6.799168243614054 0.016315179996374704
2459380.745960648 6.806835666758629 0.01836489523809263
2459380.745972222 6.819110855709945 0.016035318902014494
2459380.745983796 6.804575504410779 0.016713849255665558
2459380.745983796 6.797450892054983 0.015492053051911859
2459380.74599537 6.827217321677618 0.016224814754304602
2459380.746006944 6.805018518665956 0.016381884128472985
2459380.7460185187 6.854506303130324 0.01694679657215421
2459380.7460300927 6.803802979892406 0.01572718608002638
2459380.7460416667 6.8425383386900895 0.016154670014328125
2459380.7460416667 6.882288945126084 0.016302882031389684
2459380.7460532407 6.8294087737906795 0.015581015012136221
2459380.7460648147 6.801756376848128 0.015427358723697842
2459380.7460763888 6.823522056395617 0.01600049714384036
2459380.7460879628 6.801952307169631 0.015326353220052831
2459380.7460995372 6.821877108932704 0.015770006992401317
2459380.7460995372 6.810054633403317 0.015971170467926725
2459380.7461111112 6.8143940807093495 0.016027667597648076
2459380.7461226853 6.82334058396743 0.01568548949937709
2459380.7461342593 6.74717298917044 0.01564480535029283
2459380.7461458333 6.783418535371983 0.01761130728697291
2459380.7461574073 6.800832718985444 0.016532665298502367
2459380.7461689813 6.806059999298156 0.016050358440319056
2459380.746180556 6.790470139496628 0.016793924678336066
2459380.746180556 6.746469191195932 0.015583082026556384
2459380.74619213 6.768688865739713 0.015364598288902239
2459380.746203704 6.824070613833272 0.015431420804495213
2459380.746215278 6.81469397617296 0.016458078885646644
2459380.746226852 6.750833526504221 0.015270632283097028
2459380.746238426 6.811914992476495 0.015814963770892275
2459380.746238426 6.831934786148266 0.015690812959263223
2459380.74625 6.802637303583034 0.015129966410021501
2459380.746261574 6.807544482781343 0.015556683377233366
2459380.7462731483 6.763779418286554 0.015953194120249512
2459380.7462847224 6.8279930150675225 0.016011294681938137
2459380.7462962964 6.819514463321583 0.016425176130844682
2459380.7462962964 6.856239133030058 0.015808743536123118
2459380.7463078704 6.786861185195135 0.015721691250491335
2459380.7463194444 6.781068367725362 0.01529323398044091
2459380.7463310184 6.829264105101271 0.01644107580519808
2459380.7463425924 6.788547224192439 0.017095359736547744
2459380.746354167 6.796469420940652 0.016288286692875017
2459380.746365741 6.833348360660271 0.01588333993199952
2459380.746365741 6.822109405997643 0.015340664503997393
2459380.746377315 6.84488774491236 0.015753120563434555
2459380.746388889 6.825093227439663 0.016155600226154206
2459380.746400463 6.81071909354593 0.015454284364113577
2459380.746412037 6.80755284282755 0.015224435204640245
2459380.746423611 6.857777497387901 0.015769715975328655
2459380.746435185 6.837769019172957 0.015486577695724335
2459380.746435185 6.823496148419104 0.015985441437156217
2459380.7464467594 6.838620589897146 0.015451114364623025
2459380.7464583335 6.784075378329248 0.016115270196916796
2459380.7464699075 6.800328097247093 0.015494927263123699
2459380.7464814815 6.7809809853147565 0.015408234247494454
2459380.7464930555 6.822063893623867 0.01517888279572778
2459380.7464930555 6.814079880365093 0.01553022511431362
2459380.7465046295 6.786737340441685 0.01612125212920885
2459380.7465162035 6.849395182749489 0.01618847723291517
2459380.746527778 6.784851701601222 0.016671601075756427
2459380.746539352 6.827437670702717 0.01545102669100269
2459380.746550926 6.809448767208845 0.01595642741829727
2459380.7465625 6.819449941231697 0.0148443528710753
2459380.7465625 6.830328053785261 0.015375319807154259
2459380.746574074 6.779142539253848 0.015317044132266646
2459380.746585648 6.822735939718473 0.016245255662604437
2459380.746597222 6.802817941182892 0.015731553487616786
2459380.746608796 6.737454029690293 0.015214167447625798
2459380.7466203705 6.807666649304454 0.015651093108002775
2459380.7466203705 6.831284778758678 0.015614807878859547
2459380.7466319446 6.789694167384666 0.015967961525824616
2459380.7466435186 6.803329779320408 0.016742709359220335
2459380.7466550926 6.815437504987632 0.01587709735975969
2459380.7466666666 6.778535014684407 0.015697124282395187
2459380.7466782406 6.826563717006663 0.015167071143938437
2459380.7466898146 6.759973286825891 0.01575033156947392
2459380.7466898146 6.795791760778736 0.015181879843916382
2459380.746701389 6.796540901945936 0.015048112500850292
2459380.746712963 6.772055599546559 0.016139405203003537
2459380.746724537 6.849063092485223 0.015366544381780338
2459380.746736111 6.793735299891327 0.016389396712528093
2459380.746747685 6.8198618641032995 0.016161068484590976
2459380.746759259 6.754436564322334 0.015945585795351613
2459380.746759259 6.8188742718885385 0.016197131652329774
2459380.746770833 6.788760593087825 0.015580737599564071
2459380.7467824076 6.773308051570358 0.015561767154519582
2459380.7467939816 6.769351771659479 0.016163851050945546
2459380.7468055557 6.806865881126272 0.014656188459638377
2459380.7468171297 6.779107414068426 0.015281983898738942
2459380.7468171297 6.789941554133956 0.015156449786196301
2459380.7468287037 6.818991804182846 0.015511092890948703
2459380.7468402777 6.785642406216273 0.015796504300234628
2459380.7468518517 6.764047900014863 0.01571722834569921
2459380.7468634257 6.833936900408884 0.017138887546512396
2459380.746875 6.7591474118431725 0.015463003601105793
2459380.746886574 6.790574127872913 0.01620423438174174
2459380.746886574 6.759798119825066 0.01680335748013665
2459380.746898148 6.785429800098693 0.015588582517292606
2459380.746909722 6.797165109614743 0.016109922673127205
2459380.746921296 6.811482835004511 0.01581583905074116
2459380.7469328702 6.780550017313895 0.016371404780578868
2459380.7469444443 6.78722520827836 0.015970319698696014
2459380.7469444443 6.777539400333144 0.016018702308396353
2459380.7469560187 6.778995010880222 0.016444680437271576
2459380.7469675927 6.781508003943441 0.016299840238705877
2459380.7469791668 6.797048763817485 0.015519191755032417
2459380.7469907408 6.809516621159717 0.016515890898513817
2459380.747002315 6.813301978507103 0.01578119714182088
2459380.747013889 6.822709566552777 0.016203655677542828
2459380.747013889 6.767754078955572 0.016238095208728175
2459380.747025463 6.7883662484833165 0.01596200364910635
2459380.747037037 6.799203603742591 0.01587782787138579
2459380.7470486113 6.816359724927216 0.01604471607802641
2459380.7470601853 6.761311573639822 0.016030632307074397
2459380.7470717593 6.763115604054966 0.016233980118689886
2459380.7470833333 6.805238757347609 0.016742498206114224
2459380.7470833333 6.774408206055134 0.016765723014872433
2459380.7470949073 6.811633771320738 0.016189007262956533
2459380.7471064813 6.813050084802861 0.015171960447201314
2459380.7471180554 6.8290325814696695 0.015753237824731373
2459380.74712963 6.817576288874878 0.015938312456878115
2459380.747141204 6.786817646024157 0.015810222053689364
2459380.747141204 6.757056114314191 0.01588816260706937
2459380.747152778 6.76322563694825 0.01557618526919226
2459380.747164352 6.812416020994079 0.01657162723633443
2459380.747175926 6.788011996026342 0.015564804996889593
2459380.7471875 6.796425918935772 0.015450654266505397
2459380.747199074 6.7692771989447005 0.015917309589201855
2459380.7472106484 6.781184794291563 0.015577702381964815
2459380.7472106484 6.7799700846249875 0.01573963990190658
2459380.7472222224 6.791088215747837 0.01570335227168513
2459380.7472337964 6.71268115964205 0.0156389928083552
2459380.7472453704 6.788854587959558 0.01665547746098258
2459380.7472569444 6.799431664743747 0.01667080957324762
2459380.7472685184 6.8062078905148224 0.015875386212957573
2459380.7472685184 6.765133189325868 0.015657227870395432
2459380.7472800924 6.794081075137554 0.015791557908497567
2459380.7472916665 6.780461330251597 0.016714777846206116
2459380.747303241 6.752605520061846 0.01548737735482467
2459380.747314815 6.800585683769342 0.014954652211719358
2459380.747326389 6.755631485339536 0.016472904629906766
2459380.747337963 6.794063530186439 0.015435761398147506
2459380.747337963 6.796535020298552 0.01565680684883469
2459380.747349537 6.816712156377043 0.015585587506594802
2459380.747361111 6.773970709050599 0.01568994855243114
2459380.747372685 6.805004134940028 0.015620362777894227
2459380.7473842595 6.775892538969729 0.015809294213730507
2459380.7473958335 6.774770218428947 0.01609563550068214
2459380.7473958335 6.746557975438351 0.01667900560501896
2459380.7474074075 6.805591035002808 0.016683373013200366
2459380.7474189815 6.801772594061968 0.01617570782225576
2459380.7474305555 6.754061211946252 0.016329758080096693
2459380.7474421295 6.812271645365326 0.016582110078558497
2459380.7474537035 6.808145270668478 0.015547470937271556
2459380.7474652776 6.781940716030154 0.016104781917295367
2459380.7474652776 6.816672827836029 0.01623102563834152
2459380.747476852 6.818204425103363 0.01676945795734105
2459380.747488426 6.800155211184658 0.016546665532875666
2459380.7475 6.773588121715737 0.017129233267718213
2459380.747511574 6.819847192880872 0.015265638463529109
2459380.747523148 6.798706243268708 0.015228111887850886
2459380.747534722 6.7509785412339065 0.01558611456230148
2459380.747534722 6.744578337518484 0.015647665162886803
2459380.747546296 6.803597793928888 0.015696617365418136
2459380.7475578706 6.804403221197506 0.01603386227120613
2459380.7475694446 6.786334885290818 0.0160112622411911
2459380.7475810186 6.805744753433994 0.016521997936440058
2459380.7475925926 6.760300878318593 0.017054122690580556
2459380.7475925926 6.755953189598391 0.01623783902884508
2459380.7476041666 6.79926839766724 0.015558726804691435
2459380.7476157406 6.759748592902992 0.016642121427014767
2459380.7476273146 6.761221769898257 0.016177529734729666
2459380.7476388887 6.740832615094953 0.015607584245212512
2459380.747650463 6.795911275918919 0.016091059573834204
2459380.747662037 6.8338549008041065 0.016506029935418325
2459380.747662037 6.874663023215073 0.016500810002979916
2459380.747673611 6.726094029793612 0.01618349774453723
2459380.747685185 6.784390092723478 0.01604888644341703
2459380.747696759 6.808156784397803 0.015923231418667763
2459380.747708333 6.7943693969030265 0.01763981091122072
2459380.747719907 6.806521552880755 0.016320482620896175
2459380.747719907 6.798048460159467 0.015996327367569157
2459380.7477314817 6.755522366469914 0.016041618950382135
2459380.7477430557 6.805705751794522 0.0158352175611725
2459380.7477546297 6.794842146015056 0.01545460278812715
2459380.7477662037 6.773830514352688 0.015286762498363804
2459380.7477777777 6.789963226092296 0.01595967866061883
2459380.7477893517 6.805921083500944 0.015593206219101815
2459380.7477893517 6.80644680983687 0.015574224198140998
2459380.7478009257 6.7934724901772165 0.016348141297993647
2459380.7478125 6.793434063167148 0.01596473666468862
2459380.7478240742 6.793571558009217 0.015458335156064672
2459380.7478356482 6.784439811923215 0.016204680137325872
2459380.7478472223 6.787468428926629 0.015180122474404709
2459380.7478587963 6.795135764283375 0.015579755049988998
2459380.7478587963 6.784309927388747 0.015731768871839292
2459380.7478703703 6.7926006654056765 0.016342088973696576
2459380.7478819443 6.772378627770581 0.01591690618515964
2459380.7478935183 6.793603478021551 0.015551165000077865
2459380.747905093 6.7819432447439505 0.016111826788919162
2459380.747916667 6.81036659005643 0.015805280228547623
2459380.747916667 6.757938093379399 0.016074794860113144
2459380.747928241 6.826230014216239 0.015609807005968456
2459380.747939815 6.815468057788128 0.015451778593202873
2459380.747951389 6.774706038002667 0.015309856581186233
2459380.747962963 6.767180135644256 0.015685592034596206
2459380.747974537 6.74817122176711 0.016495446347969484
2459380.7479861113 6.786068891018199 0.016795667254176017
2459380.7479861113 6.799408934573495 0.016819989968699534
2459380.7479976853 6.808694611014947 0.016512356417741944
2459380.7480092593 6.801856845017023 0.015467726806557917
2459380.7480208334 6.804120399056814 0.015460029524233325
2459380.7480324074 6.763123412583345 0.015468414540320828
2459380.7480439814 6.824215867393957 0.015808031410550052
2459380.7480439814 6.796147461252835 0.015577137879535916
2459380.7480555554 6.8014452669161125 0.015387958728436367
2459380.7480671294 6.736449524023368 0.01605418765110245
2459380.748078704 6.769119868252107 0.01591897667466277
2459380.748090278 6.765274053532626 0.01515181364903112
2459380.748101852 6.785722490673945 0.016659826821084772
2459380.748113426 6.762936000654773 0.015203921377715675
2459380.748113426 6.756705388625735 0.015853151086189732
2459380.748125 6.792545494648919 0.01602128562231423
2459380.748136574 6.79297298789355 0.015948922075790732
2459380.748148148 6.799915442644205 0.01662311102673842
2459380.7481597224 6.794333447591273 0.015279854195034186
2459380.7481712964 6.748493174380406 0.01573650336233443
2459380.7481828704 6.761991321902966 0.015622205844810973
2459380.7481828704 6.782830991578174 0.015667155875645964
2459380.7481944445 6.785204614845363 0.016413290150265974
2459380.7482060185 6.7684236265598186 0.016317363542710767
2459380.7482175925 6.798749100428144 0.016645323637707887
2459380.7482291665 6.7407710632990705 0.01571180738899099
2459380.748240741 6.810796165328418 0.016322851514443702
2459380.748240741 6.777766285894887 0.01626675878220014
2459380.748252315 6.791832655190539 0.015802331512459106
2459380.748263889 6.800177317881183 0.015131825529340536
2459380.748275463 6.765789804699893 0.015529141470481867
2459380.748287037 6.756320607032754 0.016107899612523565
2459380.748298611 6.7725860612847795 0.01588333610600181
2459380.748310185 6.7898243112276715 0.016377990049834704
2459380.748310185 6.780066280658986 0.01587362921337039
2459380.748321759 6.764861747141057 0.016108677590293597
2459380.7483333335 6.807903716262111 0.016148262265068634
2459380.7483449075 6.788572660849742 0.016170409009703478
2459380.7483564815 6.781852994532209 0.016851082568327076
2459380.7483680556 6.8165618030444195 0.016756828432592245
2459380.7483680556 6.7582974724820355 0.016012778216196868
2459380.7483796296 6.789495924674262 0.015088678267089303
2459380.7483912036 6.778978399545548 0.016211937469869868
2459380.7484027776 6.765423808444061 0.0161988310912426
2459380.748414352 6.751084618303415 0.015998601108070765
2459380.748425926 6.740850890886855 0.016423171173000694
2459380.7484375 6.791805082709934 0.015920112143393186
2459380.7484375 6.7650571642603365 0.016350413271682795
2459380.748449074 6.809777616007806 0.01690710831887707
2459380.748460648 6.812601671229188 0.017471948346981663
2459380.748472222 6.773789398267328 0.01741687581003148
2459380.748483796 6.788524873187311 0.017443605951854825
2459380.74849537 6.773740394709505 0.01800264954298138
2459380.74849537 6.725575169481602 0.017546962339181175
2459380.7485069446 6.751913519456722 0.017667240459945586
2459380.7485185186 6.778350959913012 0.019216814599905298
2459380.7485300926 6.770524013101929 0.020018429705653512
2459380.7485416667 6.752829933397593 0.018721293239329466
2459380.7485532407 6.740982392391985 0.01881444246637984
2459380.7485648147 6.738022419862541 0.018595385085400457
2459380.7485648147 6.740813307899551 0.01788305794544963
2459380.7485763887 6.778816890179761 0.018247508389680606
2459380.748587963 6.674023680454959 0.01943693542486939
2459380.748599537 6.634951783551837 0.01873975609948975
2459380.748611111 6.72587063126221 0.018720700169607002
2459380.748622685 6.765281720073953 0.02001450918158994
2459380.748622685 6.746166810659257 0.02023275804441748
2459380.748634259 6.8302384126262305 0.019774774689375444
2459380.748645833 6.79925857564128 0.0198143491292469
2459380.7486574072 6.866378878102496 0.019314141787010814
2459380.7486689813 6.815757750845381 0.01885662791910355
2459380.7486805557 6.915509961305378 0.01879403321145776
2459380.7486921297 6.784498088012781 0.01985224918442406
2459380.7486921297 6.833776966348947 0.020168893706454607
2459380.7487037037 6.783981442302404 0.019766399157836245
2459380.7487152778 6.797623866116068 0.019834281087737715
2459380.748726852 6.808600116793772 0.019230502327037834
2459380.748738426 6.807669936194045 0.017773577228940872
2459380.74875 6.769891807621598 0.018581304772873106
2459380.74875 6.765938890035483 0.01825044069686785
2459380.7487615743 6.793811832838604 0.018471471846762195
2459380.7487731483 6.786822105169798 0.019504943049546468
2459380.7487847223 6.768886270488726 0.01920354942382074
2459380.7487962963 6.78404718363107 0.0205269325035556
2459380.7488078703 6.8007344787792166 0.018065589956092917
2459380.7488194443 6.787340824537163 0.018013261002838017
2459380.7488194443 6.776275230996975 0.018057879199552228
2459380.7488310183 6.760650747069714 0.018266973324023394
2459380.748842593 6.797608793026375 0.01759782809200667
2459380.748854167 6.783067287702507 0.017779187229558176
2459380.748865741 6.770242136266035 0.01775250484789325
2459380.748877315 6.750005624631732 0.016250894697446876
2459380.748888889 6.739527795746105 0.01672379065333435
2459380.748888889 6.788612272505165 0.016451361361023178
2459380.748900463 6.789355379333569 0.0161817149250114
2459380.748912037 6.802573157319347 0.016738429139869213
2459380.748923611 6.78596152131503 0.016043960495658833
2459380.7489351854 6.8057725317423765 0.015399738078506621
2459380.7489467594 6.804320961478973 0.015494760055192385
2459380.7489467594 6.767402805746179 0.01526110673187163
2459380.7489583334 6.755847846865666 0.015648976316453223
2459380.7489699074 6.81219304138629 0.015312830192207343
2459380.7489814814 6.765520685902383 0.015822311274931482
2459380.7489930554 6.815325886649025 0.01661060073632696
2459380.7490046294 6.744545331269005 0.015632977767542175
2459380.749016204 6.7876881113947265 0.01614867792960382
2459380.749016204 6.754512771646872 0.01597980502881504
2459380.749027778 6.780525326679201 0.016559184919720398
2459380.749039352 6.762502610646355 0.015383858047043982
2459380.749050926 6.786867235805567 0.015578846460549864
2459380.7490625 6.789425390000484 0.01567360522439383
2459380.749074074 6.753574958640244 0.015656258722380165
2459380.749074074 6.789879752173413 0.015556195248329413
2459380.749085648 6.773747721471925 0.015727800511101803
2459380.749097222 6.8132428400386145 0.017616012460265788
2459380.7491087965 6.834456577642999 0.01611424980432481
2459380.7491203705 6.785163593980063 0.01650907930161863
2459380.7491319445 6.8182125460063565 0.01661351426929641
2459380.7491435185 6.788922986086836 0.01715394202301758
2459380.7491435185 6.762237403474981 0.016084479786957588
2459380.7491550925 6.764424368114761 0.01659236591762328
2459380.7491666665 6.795705564454983 0.015673277185185845
2459380.7491782405 6.810758255398711 0.01586657341094348
2459380.749189815 6.775289235439041 0.01505199622901133
2459380.749201389 6.800817920455027 0.016298108648212736
2459380.749212963 6.795898197398798 0.015698111764160912
2459380.749212963 6.795143153336599 0.016615636843904453
2459380.749224537 6.82714450476436 0.01581337407838317
2459380.749236111 6.757766947148046 0.015573607381266319
2459380.749247685 6.806039692396221 0.016664554961956863
2459380.749259259 6.798904184638588 0.01593130634100105
2459380.7492708336 6.742703251701175 0.015793751662119337
2459380.7492708336 6.757899129931835 0.015903109759978728
2459380.7492824076 6.792928179857053 0.016409740332604894
2459380.7492939816 6.811085076566459 0.015957819105130167
2459380.7493055556 6.796887203069413 0.015187157405574086
2459380.7493171296 6.777911313750269 0.016199918706845284
2459380.7493287036 6.753037774208937 0.016070950577167776
2459380.7493402776 6.796517509323491 0.015880958471019918
2459380.7493402776 6.788323366440054 0.017330219865590853
2459380.7493518516 6.762783580552168 0.015406089609702996
2459380.749363426 6.763861629056442 0.016568389118240972
2459380.749375 6.781736400823138 0.01594581706160918
2459380.749386574 6.810760421671113 0.015762995722096544
2459380.749398148 6.823077787196621 0.015718407010522413
2459380.749398148 6.820915986850674 0.01538870936932627
2459380.749409722 6.810718932413077 0.016502695477019373
2459380.749421296 6.809407429843001 0.0157699796295345
2459380.74943287 6.80386075862886 0.015211810161827008
2459380.7494444447 6.772600884869516 0.016153608006642887
2459380.7494560187 6.792085010426189 0.015438212216680965
2459380.7494675927 6.767979494923623 0.015570456968596352
2459380.7494675927 6.810224719909944 0.0163114495053734
2459380.7494791667 6.760214228316408 0.016525733790182552
2459380.7494907407 6.79044565869214 0.015637576862351357
2459380.7495023147 6.790441966160436 0.01602261113461341
2459380.7495138887 6.778989918534385 0.01592725034151844
2459380.7495254627 6.7715702977956225 0.015793078444123913
2459380.7495254627 6.760300548579081 0.016393021301516864
2459380.749537037 6.770618328305672 0.015892348416735827
2459380.749548611 6.747117021274829 0.01612209680592062
2459380.7495601852 6.767163773831839 0.015567235856688445
2459380.7495717593 6.798321205860764 0.01565855134249237
2459380.7495833333 6.757430568561177 0.015428512909440084
2459380.7495949073 6.830357134717919 0.015350377523639056
2459380.7495949073 6.8045318166794955 0.01570953180135401
2459380.7496064813 6.779260409508406 0.015265660251084666
2459380.7496180558 6.775998619664244 0.014952467429424285
2459380.74962963 6.785918339997541 0.015263262449334812
2459380.749641204 6.779796962952692 0.015586679754521326
2459380.749652778 6.754921961020107 0.01550236735034083
2459380.749664352 6.807977803229995 0.015915445442985586
2459380.749664352 6.788371356746265 0.016539512788083067
2459380.749675926 6.797071863241105 0.015523832151236976
2459380.7496875 6.759343093809071 0.016451932294991724
2459380.749699074 6.7931924378026585 0.016104995811291045
2459380.7497106483 6.776251793212357 0.016369353831626573
2459380.7497222223 6.794704534333447 0.016176530545322504
2459380.7497222223 6.765826886724825 0.01535634702384349
2459380.7497337963 6.771208766488402 0.01612891497921976
2459380.7497453704 6.794014067984567 0.0163000845509261
2459380.7497569444 6.735213257001932 0.016290856876049104
2459380.7497685184 6.808455179656259 0.017373425031641396
2459380.7497800924 6.78966156152618 0.016554233551297388
2459380.749791667 6.802598281250888 0.015921216988916683
2459380.749791667 6.848169811875434 0.016606592534664774
2459380.749803241 6.782462515362075 0.016732774166063016
2459380.749814815 6.804639970072672 0.015613498863877978
2459380.749826389 6.78814487038606 0.016140652491252218
2459380.749837963 6.757685300757397 0.015197651068929483
2459380.749849537 6.765233489209554 0.016655149584485756
2459380.749849537 6.738217316982106 0.01613737188873474
2459380.749861111 6.7759047950202556 0.016044301689261926
2459380.7498726854 6.785004185771897 0.016692659397721653
2459380.7498842594 6.816173652440738 0.01627245987499172
2459380.7499074074 6.8212868610002735 0.015521681974552412
2459380.7499189815 6.822843653831693 0.01616348431526071
2459380.7499189815 6.821349490823816 0.0171781764041794
2459380.7499421295 6.752757733703107 0.016582245801883992
2459380.7499537035 6.7597749088943475 0.01583698413804446
2459380.749965278 6.780749442738208 0.015899014772336274
2459380.749976852 6.772446643466339 0.01594049367495344
2459380.749988426 6.766657730086904 0.01647758485506025
2459380.749988426 6.799655981397016 0.017061382072917644
2459380.75 6.834424043689039 0.015638356839318475
2459380.750011574 6.78556188427095 0.015961039127846615
2459380.750023148 6.773232314150964 0.015625291396906084
2459380.750034722 6.775829146805079 0.015260703762142967
2459380.7500462965 6.793136365170208 0.016132029732234793
2459380.7500462965 6.80537709944756 0.015879710903758944
2459380.7500578705 6.754143997552142 0.015626843973923086
2459380.7500694445 6.795695545721423 0.015470585572438047
2459380.7500810185 6.76356737261255 0.016130420218713568
2459380.7500925926 6.722763016527002 0.016841373232281617
2459380.7501041666 6.77992519531477 0.015927072907816094
2459380.7501157406 6.81281830157883 0.015392000797151254
2459380.7501157406 6.754059746388383 0.015447087331059265
2459380.7501273146 6.831372479755525 0.015528059736656035
2459380.750138889 6.766452774650646 0.015848079095110948
2459380.750150463 6.820237337284552 0.016304615470871656
2459380.750162037 6.811414383984723 0.015554624176616204
2459380.750173611 6.822352203848202 0.015312701515132294
2459380.750173611 6.8507706445961345 0.015437341078834581
2459380.750185185 6.775369797142965 0.016012584480758263
2459380.750196759 6.788728612160816 0.016519892875454606
2459380.750208333 6.767530017428583 0.015523452275870842
2459380.7502199076 6.768613987792279 0.015594371236277677
2459380.7502314816 6.77030169189982 0.015643521822245373
2459380.7502430556 6.7960447969217865 0.01630103530088526
2459380.7502430556 6.77681104714329 0.017505623654687746
2459380.7502546296 6.768826143835796 0.016235209308005843
2459380.7502662037 6.775282134210742 0.0160482519781361
2459380.7502777777 6.773232879648067 0.016354060615865966
2459380.7502893517 6.83353057192235 0.01707300598804411
2459380.750300926 6.740251470062092 0.015620354237272946
2459380.7503125 6.81781671131479 0.0155212889444761
2459380.7503125 6.807290377704974 0.015411269193487703
2459380.750324074 6.76550416587254 0.016118097210421838
2459380.750335648 6.767690006467105 0.015743868953451198
2459380.750347222 6.753350724992441 0.016388319321234832
2459380.750358796 6.794345773613657 0.015890873737366536
2459380.75037037 6.794776154264258 0.015667979212612523
2459380.75037037 6.819479921653607 0.01571698009182941
2459380.7503819442 6.749260667096945 0.0158899840230267
2459380.7503935187 6.797660996540752 0.015377284456796949
2459380.7504050927 6.796185717821829 0.015185047246113524
2459380.7504166667 6.764832130838278 0.015405670125058663
2459380.7504282407 6.783932684840372 0.01604218376565979
2459380.7504398148 6.795448764406207 0.015830154199824704
2459380.7504398148 6.756316310824464 0.01564200243544874
2459380.750451389 6.823315466632777 0.015647735350560864
2459380.750462963 6.774573650183586 0.015257346672074281
2459380.7504745373 6.764889844327919 0.016178892363106365
2459380.7504861113 6.767634754046244 0.015532134364848633
2459380.7504976853 6.797378742027196 0.015361202330499413
2459380.7504976853 6.775663340463184 0.015283255340965177
2459380.7505092593 6.745815776928116 0.016845537419000713
2459380.7505208333 6.801411657334106 0.015204097114707564
2459380.7505324073 6.772571797504438 0.017344200475057116
2459380.7505439813 6.818482109571836 0.016687951962488394
2459380.7505555553 6.842029664512114 0.01848990608750719
2459380.75056713 6.832064011902136 0.015599190923911046
2459380.75056713 6.826470595900068 0.016039329192688464
2459380.750578704 6.774191255168341 0.0160596081425057
2459380.750590278 6.788136880807717 0.015664402031968696
2459380.750601852 6.763770701227279 0.016024699930528716
2459380.750613426 6.777117465975512 0.015713140035634586
2459380.750625 6.769262774747987 0.014922095828806776
2459380.750636574 6.7971760872901745 0.015535751007593634
2459380.750636574 6.742004567202206 0.015640633222483432
2459380.7506481484 6.749835794038902 0.01564185334467181
2459380.7506597224 6.770138450351355 0.016072486336874577
2459380.7506712964 6.753018957562079 0.016231763436104413
2459380.7506828704 6.823204720455149 0.016687926419220112
2459380.7506944444 6.798797179776396 0.014986775525512377
2459380.7506944444 6.800274058535606 0.01693302528604167
2459380.7507060184 6.7762665383095735 0.015586539481508819
2459380.7507175924 6.762804864100764 0.01648339608882789
2459380.7507291664 6.7840215202192224 0.01613685322236369
2459380.750740741 6.7954996685692075 0.015463040493457623
2459380.750752315 6.795382899164459 0.016731303359530623
2459380.750763889 6.776933039619295 0.015999614684393437
2459380.750763889 6.804853319188326 0.01591201865156134
2459380.750775463 6.769977066695241 0.015313892336301206
2459380.750787037 6.75689480576395 0.015254969307960846
2459380.750798611 6.824310472974372 0.015918502128319276
2459380.750810185 6.772604201615077 0.01642883065271629
2459380.7508217595 6.7296507311595315 0.015591767183169191
2459380.7508217595 6.7319742370555185 0.015451994544361209
2459380.7508333335 6.788732873707011 0.015970661337929407
2459380.7508449075 6.759498245322901 0.01581022593701392
2459380.7508564815 6.751252275073688 0.01566829090432409
2459380.7508680555 6.802927506580599 0.016973539537527345
2459380.7508912035 6.727387345156994 0.016053912958889797
2459380.7508912035 6.741924996372181 0.016109620437762893
2459380.750902778 6.790906926579258 0.015604042490817857
2459380.750914352 6.797884608128062 0.01678211494097704
2459380.750925926 6.784493225060872 0.016671197468532066
2459380.7509375 6.768179506354444 0.01562454057093455
2459380.750949074 6.804890228886307 0.015005769284028326
2459380.750949074 6.794331084682757 0.01544431175304349
2459380.750960648 6.803075102625919 0.014672721725765255
2459380.750972222 6.739057987142494 0.014589951656467466
2459380.750983796 6.80132413401475 0.01574181787303205
2459380.7509953706 6.738674447074604 0.015333987431810761
2459380.7510069446 6.807195751345046 0.015504162329917
2459380.7510185186 6.776158627042757 0.016130395728641212
2459380.7510185186 6.78736014669414 0.01587688244318008
2459380.7510300926 6.748661241091946 0.01606373082022706
2459380.7510416666 6.811750479017667 0.015941765160184848
2459380.7510648146 6.791355209020334 0.01574095207955505
2459380.751076389 6.790541021498739 0.01648585568981521
2459380.751087963 6.746634683111375 0.015535216658367988
2459380.751087963 6.784945292122223 0.01569983734329222
2459380.751099537 6.820444425449648 0.015250944870696077
2459380.751111111 6.747442697274061 0.015339732544539306
2459380.751122685 6.774960552335311 0.014890430989921814
2459380.751134259 6.773177113121556 0.01580793857367928
2459380.751145833 6.833240154804893 0.01642316229876605
2459380.751145833 6.800821002031291 0.01589435238552377
2459380.751157407 6.798866579406989 0.015494913270430524
2459380.7511689817 6.812460703222452 0.014996725652774167
2459380.7511805557 6.798614211492491 0.014690147556227398
2459380.7511921297 6.807301699122346 0.015898780703081154
2459380.7512037037 6.742679732937845 0.015366005552799367
2459380.7512037037 6.7886600679937255 0.015265846820413254
2459380.7512152777 6.787184898769223 0.01639239239091837
2459380.7512268517 6.8028693972878065 0.01655801463794933
2459380.7512384257 6.798860289184689 0.015686697324826443
2459380.75125 6.787921780207502 0.015809429289514888
2459380.751261574 6.789771850918156 0.016831427216330644
2459380.751273148 6.75617118364423 0.015102606009551
2459380.751273148 6.702241741982747 0.015106014655418956
2459380.7512847222 6.805978146682471 0.015814320422925292
2459380.7512962963 6.784944430362109 0.015957256013207112
2459380.7513078703 6.820697783317375 0.014916889029701808
2459380.7513194443 6.793796026930642 0.016094782644449968
2459380.7513310187 6.783694997779436 0.01615394847768209
2459380.7513425928 6.748359935136857 0.015603846571832806
2459380.7513425928 6.814609560139888 0.016254632298490616
2459380.751354167 6.797250904238006 0.01579715120945714
2459380.751365741 6.828874397326888 0.015536480740821918
2459380.751377315 6.779560181098685 0.01513523292611288
2459380.751388889 6.784297576019715 0.015573913657697173
2459380.751400463 6.79631399422026 0.016215886349096494
2459380.751400463 6.766056285307314 0.016253387069569355
2459380.751412037 6.7887147265806975 0.015845567424070037
2459380.7514236113 6.775290855812831 0.015832107690656978
2459380.7514351853 6.790364557685211 0.016317582773584482
2459380.7514467593 6.782376318781856 0.015315658158271772
2459380.7514583333 6.747578382053985 0.015525708145210405
2459380.7514699074 6.822856013067505 0.015351270731515149
2459380.7514699074 6.8210529047656925 0.015049161690957038
2459380.7514814814 6.786881022809122 0.01600236592597149
2459380.7514930554 6.796790477664412 0.015343204620380805
2459380.75150463 6.789959457268838 0.01543734368029695
2459380.751516204 6.792370777307132 0.015855372164545526
2459380.751527778 6.732462389541108 0.015588700948518957
2459380.751539352 6.786246851057284 0.015682167215748884
2459380.751539352 6.7943069718271945 0.01605892509831482
2459380.751550926 6.798919618256266 0.015234180623686365
2459380.7515625 6.718326652405744 0.015862313035546416
2459380.751574074 6.803562781003213 0.015302825336007003
2459380.751585648 6.760814798350011 0.01547145283130656
2459380.7515972224 6.772477084441886 0.0155845741007728
2459380.7515972224 6.804491454577135 0.015752193148394433
2459380.7516087964 6.797629368982748 0.015783955361610865
2459380.7516203704 6.799353155139737 0.015812790341594794
2459380.7516319444 6.791562936859077 0.01491666581185991
2459380.7516435185 6.752140703999342 0.015637257285722184
2459380.7516550925 6.75567359098527 0.015646176980330863
2459380.7516666665 6.79964414945496 0.015828137123737786
2459380.7516666665 6.801752813161211 0.015581490101614769
2459380.751678241 6.787341710520525 0.01641354421104154
2459380.751689815 6.795098382537325 0.015836258865394418
2459380.751701389 6.805557734278257 0.015357346990663679
2459380.751712963 6.799924987974859 0.015666564329961732
2459380.751724537 6.794522562643766 0.015774087800607486
2459380.751724537 6.807418684791421 0.01598811794691332
2459380.751736111 6.826475556991354 0.01610211298758699
2459380.751747685 6.744078598947845 0.015757509400612643
2459380.751759259 6.790464596178713 0.0159498566812806
2459380.7517708335 6.808938491688493 0.016983445208030343
2459380.7517824075 6.830983248369884 0.016527139618782213
2459380.7517939815 6.793994322519725 0.01556722910186241
2459380.7517939815 6.805541792940454 0.015742919965488704
2459380.7518055555 6.776938694949394 0.017353772837852843
2459380.7518171296 6.790283520719286 0.015192437582664491
2459380.7518287036 6.826597137526073 0.016100745346630984
2459380.7518402776 6.779491004187908 0.015125682557542104
2459380.751851852 6.8050635243826365 0.015493895861514227
2459380.751851852 6.830393314603788 0.015514981794199783
2459380.751863426 6.8337458785429535 0.016739475526218663
2459380.751875 6.785730632019402 0.01547737346328118
2459380.751886574 6.78410937731235 0.015797064643551108
2459380.751898148 6.799331091493065 0.01476855902982658
2459380.751909722 6.83902566735724 0.016633289682609607
2459380.751921296 6.804227876594079 0.015693787660439967
2459380.751921296 6.812663189367451 0.015415527867816132
2459380.7519328706 6.774856632797101 0.016320285287485064
2459380.7519444446 6.79526311094451 0.016301223315073003
2459380.7519560186 6.81233197316548 0.015364858821463661
2459380.7519675926 6.793590655390795 0.015871460106483107
2459380.7519791666 6.8151860743332895 0.015974318814465118
2459380.7519907407 6.8046813375201145 0.01584264165067199
2459380.7519907407 6.785560642421266 0.015126615760360262
2459380.7520023147 6.807625433229036 0.015830056213088223
2459380.7520138887 6.800385103571485 0.015018342289226855
2459380.752025463 6.831479383822393 0.01505761937212042
2459380.752037037 6.769226838508657 0.016247309705708802
2459380.752048611 6.768238202742171 0.015209390844594734
2459380.752048611 6.793207337320475 0.01518079628497641
2459380.752060185 6.791611609674363 0.015287433584616332
2459380.752071759 6.777197924868511 0.01569836274534192
2459380.752083333 6.755999732350964 0.014764367454678658
2459380.752094907 6.817284754491916 0.015448348801300886
2459380.7521064817 6.785442289372768 0.014988600969611928
2459380.7521180557 6.789995769792783 0.015318532995772292
2459380.7521180557 6.761565940913321 0.015359963328776899
2459380.7521296297 6.782997875547848 0.015379371135069837
2459380.7521412037 6.80358428471076 0.01549737905743141
2459380.7521527777 6.776456441944322 0.014922937395853016
2459380.7521643518 6.809934290492586 0.01560648818787506
2459380.7521759258 6.817073832258653 0.015337697449667198
2459380.7521759258 6.822583853165363 0.015484422454146258
2459380.7521875 6.810256228408902 0.016405203055083927
2459380.7521990743 6.817705018128019 0.015734825964216707
2459380.7522106483 6.7781658407014165 0.015348508310280437
2459380.7522222223 6.789703021152293 0.01575398468189358
2459380.7522337963 6.754479328314242 0.015091327887472004
2459380.7522453703 6.770464857337836 0.01569874329458398
2459380.7522453703 6.812311696646641 0.015505554682690508
2459380.7522569443 6.79755117850292 0.015968884227585203
2459380.7522685183 6.771025202770823 0.015553633333122518
2459380.752280093 6.797771914171899 0.015497114566338396
2459380.752291667 6.824472261374804 0.015717398212554055
2459380.752303241 6.788116701996798 0.015454537269493095
2459380.752314815 6.825306111832744 0.016460891247250475
2459380.752314815 6.803582810380305 0.0158018020360357
2459380.752326389 6.770546928324122 0.015993976000591166
2459380.752337963 6.811957273301828 0.01507166010668574
2459380.752349537 6.793049477225954 0.01611669227406828
2459380.7523611113 6.799354936593066 0.015007500002474607
2459380.7523726854 6.783568098289137 0.016454933908523758
2459380.7523726854 6.785643104096134 0.015138075980737352
2459380.7523842594 6.76096092041213 0.01483902729456978
2459380.7523958334 6.803908986799681 0.01510619293573504
2459380.7524074074 6.743822268004208 0.016226490516601435
2459380.7524189814 6.777453950051927 0.015957570706437198
2459380.7524305554 6.804155022406856 0.015235494393364706
2459380.7524421294 6.758824249971567 0.01594095360762753
2459380.7524421294 6.787524491240977 0.015966744418860767
2459380.752453704 6.795015807688155 0.014954215573581398
2459380.752465278 6.804148982377272 0.01629233148140793
2459380.752476852 6.800963341103821 0.01575562175433753
2459380.752488426 6.793728106301592 0.015139459113883572
2459380.7525 6.785411412547767 0.015347755199604459
2459380.7525 6.815435382351736 0.015170812958961591
2459380.752511574 6.813712131528415 0.015341630986128927
2459380.752523148 6.7822836414682355 0.015132177564425319
2459380.7525347224 6.788201077318084 0.014849386558256315
2459380.7525462965 6.796343347885805 0.01699158564201515
2459380.7525578705 6.801463080469611 0.014609383349185009
2459380.7525694445 6.820111075588719 0.016020629468385464
2459380.7525694445 6.824716611043409 0.01558056402348098
2459380.7525810185 6.809742821782389 0.015107428218534934
2459380.7525925925 6.807177482373095 0.014967688957157065
2459380.7526041665 6.74246298709467 0.01473675057798837
2459380.7526157405 6.7433246498072394 0.015338780841214494
2459380.752627315 6.836182429145873 0.014923242012859952
2459380.752638889 6.781398319989171 0.01543350876799143
2459380.752638889 6.77658526403586 0.015465741640512667
2459380.752650463 6.764038484296816 0.014732569862652324
2459380.752662037 6.743844684968045 0.015272547094154681
2459380.752673611 6.77183379133256 0.015166056681749184
2459380.752685185 6.792270541593527 0.015449669274790636
2459380.752696759 6.769405121417344 0.015719978805836164
2459380.752696759 6.777677191745279 0.015134270931162812
2459380.7527083335 6.81339860618476 0.015479755022076765
2459380.7527199076 6.783705347703077 0.01499787012493916
2459380.7527314816 6.800728106335042 0.0160043606904868
2459380.7527430556 6.822571856496546 0.015980743116251445
2459380.7527546296 6.789406565695303 0.01547941488194231
2459380.7527662036 6.77681504517058 0.014881390626403599
2459380.7527662036 6.765532866796113 0.014681260464844916
2459380.7527777776 6.779466735001763 0.014512686607663706
2459380.7527893516 6.800958304508174 0.015192850401126187
2459380.752800926 6.807137893249242 0.015205653271341154
2459380.7528125 6.836560480654451 0.01543005246534621
2459380.752824074 6.771270560232993 0.015195644348833087
2459380.752824074 6.783723209802525 0.01595584310232772
2459380.752835648 6.78291108125165 0.014917764488460043
2459380.752847222 6.760642034442097 0.015005033934309518
2459380.752858796 6.7923735371535825 0.015053296066633064
2459380.75287037 6.818622861114659 0.01504891655103293
2459380.7528819446 6.784236760313665 0.01524497437277437
2459380.7528935187 6.773678829924653 0.015095815638416749
2459380.7528935187 6.791147355429065 0.015114593963400511
2459380.7529050927 6.786160449059701 0.015253207260145082
2459380.7529166667 6.803046048293715 0.016065263941098005
2459380.7529282407 6.778968175317922 0.015938269344762272
2459380.7529398147 6.800980120596123 0.015039181269092119
2459380.7529513887 6.784132623753238 0.014875201742985102
2459380.752962963 6.781168768790169 0.015213696470081257
2459380.752962963 6.777911147628559 0.015431846114259011
2459380.752974537 6.791705197050962 0.015063715975115024
2459380.752986111 6.805598365403923 0.015078935543740563
2459380.752997685 6.8348238595133965 0.015232298008047873
2459380.7530092592 6.807570462730525 0.015058346072776055
2459380.7530208332 6.783734611120967 0.015163048510586622
2459380.7530208332 6.793051580009554 0.015398947382488018
2459380.7530324073 6.80402037936098 0.015215654994601988
2459380.7530439813 6.743742952149286 0.015117451709371723
2459380.7530555557 6.82233108128609 0.014371972454434034
2459380.7530671298 6.83766325387722 0.015276895714169243
2459380.753078704 6.773996768568575 0.015035930472661819
2459380.753090278 6.802047671917859 0.015046424085014366
2459380.753090278 6.8210856870860175 0.014746358683722413
2459380.753101852 6.769702389249802 0.015964952264845456
2459380.753113426 6.82066094808179 0.016541405814394942
2459380.753125 6.827118023547315 0.015199381261460919
2459380.7531365743 6.758315545136058 0.015204200199923976
2459380.7531481483 6.751107110432657 0.01517416490491025
2459380.7531481483 6.815586449186697 0.015329741542239829
2459380.7531597223 6.823483347579324 0.015633557331633956
2459380.7531712963 6.81345172200592 0.01576419010005758
2459380.7531828703 6.809433368418531 0.014911664585415088
2459380.7531944443 6.8169352309164575 0.014838178636381195
2459380.7532060184 6.7917721627954135 0.015308422007603056
2459380.7532175924 6.79314109735001 0.015405726949548275
2459380.7532175924 6.8048306820367275 0.017331084289969684
2459380.753229167 6.777870993807125 0.014730907598895662
2459380.753240741 6.8096732026020215 0.014855087583876497
2459380.753252315 6.792985803570748 0.01547920377622463
2459380.753263889 6.768239134183269 0.015254337351369284
2459380.753275463 6.840172103688297 0.015166725010825546
2459380.753275463 6.825050523212121 0.015285012658290947
2459380.753287037 6.799602357501905 0.01611127995414013
2459380.753298611 6.790768719997582 0.01597813807668305
2459380.7533101854 6.804232340771345 0.015634003871341617
2459380.7533217594 6.793540198179012 0.014427024576194656
2459380.7533333334 6.8086420778808785 0.014961861571693446
2459380.7533449074 6.823184429413998 0.015841925933514876
2459380.7533449074 6.801746161023025 0.01554288722069733
2459380.7533564814 6.796033773545953 0.014379310963694695
2459380.7533680554 6.813759145985917 0.014678795304618124
2459380.7533796295 6.7585782477997585 0.01478523654018956
2459380.753391204 6.77644142805521 0.01520139869840962
2459380.753402778 6.776547476171184 0.015080063572822154
2459380.753414352 6.827166296726751 0.015316712084860906
2459380.753414352 6.785568873600707 0.014871734238555598
2459380.753425926 6.8049838660189765 0.014688714972945055
2459380.7534375 6.804364210697783 0.01574908786481976
2459380.753449074 6.794740233888759 0.01542573354959788
2459380.753460648 6.798758104795213 0.015269513165007258
2459380.753472222 6.863317154808313 0.014871435948429166
2459380.753472222 6.800314497267798 0.014648440456869728
2459380.7534837965 6.769443920824691 0.014748442078177694
2459380.7534953705 6.861080896256154 0.01500554354542029
2459380.7535069445 6.809583878398132 0.015537249749306271
2459380.7535185185 6.8115717109300045 0.01513305725938717
2459380.7535300925 6.84051941891376 0.015982195903574296
2459380.7535416665 6.808854116393738 0.015441958647169955
2459380.7535416665 6.7802631223031815 0.014924740561346165
2459380.7535532406 6.792508048919232 0.015729456973481964
2459380.753564815 6.821441113368228 0.015792103472607028
2459380.753576389 6.765774166825945 0.014790634917548017
2459380.753587963 6.844493977434982 0.0164141677260411
2459380.753599537 6.842785288982591 0.015594955901847608
2459380.753599537 6.8001006512394335 0.01581883518154848
2459380.753611111 6.804426539242519 0.015207031944639956
2459380.753622685 6.764340100127781 0.015575798371614168
2459380.753634259 6.775575568880522 0.01572751008250501
2459380.753645833 6.777853462818013 0.016155778866982315
2459380.7536574076 6.767557731481797 0.015151778031635676
2459380.7536574076 6.772898453013835 0.015138706813820024
2459380.7536689816 6.8284751703629984 0.015472706810672823
2459380.7536805556 6.776963866090145 0.015068863193491478
2459380.7536921296 6.85199331358264 0.015702357999710856
2459380.7537037036 6.791490407579027 0.015816311159504586
2459380.7537152776 6.798640532616004 0.015272750689447768
2459380.7537268517 6.830210180948172 0.01591986207736048
2459380.7537268517 6.79825460169537 0.015867500615011857
2459380.753738426 6.775307508689196 0.015335635123911211
2459380.75375 6.784787871725473 0.01589752833228066
2459380.753761574 6.8095043374150555 0.016022290924516052
2459380.753773148 6.806008008106647 0.015523764768093286
2459380.753784722 6.76349018921539 0.015527012082975881
2459380.753796296 6.791792934815581 0.015119035632456609
2459380.753796296 6.791808590283005 0.015458456214250925
2459380.75380787 6.794103242046346 0.014993162448463668
2459380.753819444 6.785032099828819 0.014837231594780169
2459380.7538310187 6.81419224710715 0.01515258270258444
2459380.7538425927 6.7976530111933515 0.015215268664051542
2459380.7538541667 6.777344270118506 0.015078142121216503
2459380.7538541667 6.799039728125222 0.01541184712367654
2459380.7538657407 6.8300907890749505 0.014353927696370361
2459380.7538773147 6.775158350858125 0.014689011450010035
2459380.7538888888 6.781179152790094 0.015562581859846018
2459380.7539004628 6.786140060968962 0.015237265335067746
2459380.7539120372 6.786952702490729 0.01576096484746528
2459380.7539236112 6.812970564932006 0.015316625243535437
2459380.7539236112 6.848079022455413 0.015739310931791293
2459380.7539351853 6.83265697845954 0.01572384164643714
2459380.7539467593 6.840517723768959 0.015898816577636532
2459380.7539583333 6.780317050522629 0.015873910321280795
2459380.7539699073 6.808213418040483 0.015112858506853536
2459380.7539814813 6.830613285488503 0.015839200151476905
2459380.753993056 6.775945013394121 0.015397217606761656
2459380.753993056 6.770493033933573 0.015349533225715025
2459380.75400463 6.800640584078718 0.015137285000633221
2459380.754016204 6.829172328998735 0.01604539817833966
2459380.754027778 6.804222979350562 0.015708181372422702
2459380.754039352 6.765580835752233 0.01544271022191126
2459380.754050926 6.7926976668840515 0.015550926458914465
2459380.754050926 6.82051534943528 0.016118491694645135
2459380.7540625 6.800191582027192 0.015520143287281865
2459380.754074074 6.777055172309043 0.01543656261908189
2459380.7540856483 6.832948682288438 0.01478308668123284
2459380.7540972224 6.817258919612526 0.015591730499283977
2459380.7541087964 6.7845141989022 0.01571304553238698
2459380.7541203704 6.805920803989614 0.01475430838170578
2459380.7541203704 6.795824020907243 0.015222757516499956
2459380.7541319444 6.772022485966789 0.014932535954888264
2459380.7541435184 6.817003656104746 0.015649168114214365
2459380.7541550924 6.785795947745323 0.01614464329312486
2459380.754166667 6.789698149354524 0.015593884508753826
2459380.754178241 6.783283104904027 0.015484681895657944
2459380.754178241 6.786449474871026 0.015672623291793326
2459380.754189815 6.806416106318589 0.014844766453267825
2459380.754201389 6.810887220330399 0.015779154474491606
2459380.754212963 6.823982910420514 0.01550763226599567
2459380.754224537 6.814057615098387 0.01577476885898616
2459380.754236111 6.849643432534756 0.015792519685943765
2459380.754247685 6.787784894288783 0.0157071123528109
2459380.754247685 6.816713602340555 0.015650249383539146
2459380.7542592594 6.82850193741693 0.01589086141366317
2459380.7542708335 6.810721572937108 0.01697769908805926
2459380.7542824075 6.818900220347444 0.015767373617941987
2459380.7542939815 6.806500047346158 0.015415275099781084
2459380.7543055555 6.8144414903349775 0.01543391294137992
2459380.7543171295 6.792903564292504 0.01567533063188534
2459380.7543171295 6.804840514918232 0.01524734151643383
2459380.7543287035 6.794000904316586 0.015585891408723532
2459380.754340278 6.802773462489589 0.015120921718893322
2459380.754351852 6.783822616244046 0.014987468306835998
2459380.754363426 6.812800810305821 0.015038381059739885
2459380.754375 6.854562771370801 0.015085610442378885
2459380.754375 6.819388297064143 0.015037186278897764
2459380.754386574 6.809600450859711 0.015370906030073633
2459380.754398148 6.83452129713189 0.014893525245387939
2459380.754409722 6.795126750208811 0.014676124643328785
2459380.754421296 6.798281745376435 0.015108666649670293
2459380.7544328705 6.7948577464324496 0.015912882458988302
2459380.7544444446 6.783591842515375 0.015837806423151073
2459380.7544444446 6.757607997959828 0.01584605991962076
2459380.7544560186 6.843920696677222 0.016447255039571004
2459380.7544675926 6.828668707900305 0.01600865799953693
2459380.7544791666 6.806593006549039 0.01687692809150512
2459380.7544907406 6.772190196551967 0.016276522220599533
2459380.7545023146 6.803832839762852 0.01527192570986865
2459380.7545023146 6.793761246292921 0.015147417379833546
2459380.754513889 6.788890998308347 0.015950660620603834
2459380.754525463 6.78335165545898 0.014755748919216502
2459380.754537037 6.828921784714184 0.015156774772555778
2459380.754548611 6.770851063249274 0.015558401044199541
2459380.754560185 6.767724135199029 0.01598575477568254
2459380.754571759 6.825262329894621 0.015799455893056678
2459380.754571759 6.785621230171146 0.015548690566084015
2459380.754583333 6.794466129682848 0.01543412196204472
2459380.7545949076 6.808182164321775 0.01493232577293733
2459380.7546064816 6.802479261730208 0.015591561540881035
2459380.7546180557 6.787339031647561 0.01585176874811577
2459380.7546296297 6.804329335707664 0.016118666010633394
2459380.7546412037 6.807819415532344 0.015512177653468623
2459380.7546412037 6.802267879117912 0.015304782824670238
2459380.7546527777 6.78697683858915 0.016018163002580285
2459380.7546643517 6.811622938905042 0.015070782545599362
2459380.7546759257 6.820077505860302 0.015239067633892071
2459380.7546875 6.7865862863651705 0.01577691517386358
2459380.754699074 6.785377824918448 0.016704130610889805
2459380.754699074 6.818302722632146 0.01625287255168741
2459380.754710648 6.821225865273381 0.01563796053432966
2459380.754722222 6.838632933645001 0.015434310540183288
2459380.754733796 6.790259447977834 0.015540340046031534
2459380.7547453702 6.782134581139428 0.015941423601994728
2459380.7547569443 6.811217911437892 0.0145746751811011
2459380.7547685187 6.795542993950138 0.015503516186277265
2459380.7547685187 6.806799955933347 0.01602319102926327
2459380.7547800927 6.833320449642325 0.015464725536637572
2459380.7547916668 6.815504824769534 0.014862384230807905
2459380.7548032408 6.772886723380188 0.015654170543467415
2459380.754814815 6.797338751332572 0.01548428439038036
2459380.754826389 6.747855045345621 0.015550225347146111
2459380.754826389 6.766085544252607 0.015261791418611913
2459380.754837963 6.817235695123595 0.015839728645989534
2459380.754849537 6.792343745313768 0.015873073331940397
2459380.7548611113 6.807575288271855 0.01539551975663604
2459380.7548726853 6.820082417279184 0.015255311129222526
2459380.7548842593 6.793867718259148 0.015572284949243724
2459380.7549074073 6.791651958969777 0.015797035187612045
2459380.7549189813 6.84704510218812 0.016018875759534604
2459380.7549305554 6.792378673930563 0.015813159900161286
2459380.75494213 6.813704573223974 0.014940864003970211
2459380.754953704 6.793791735507701 0.014746767156092138
2459380.754953704 6.783922390988628 0.014945083924014666
2459380.754965278 6.800795718192833 0.015256720443764958
2459380.754976852 6.790018569678218 0.014832558091107579
2459380.754988426 6.815265883458378 0.015834020139824254
2459380.755 6.761546313422861 0.015414867938002876
2459380.755011574 6.801954139675188 0.014389685124790738
2459380.7550231484 6.781826669683613 0.015915668054954542
2459380.7550231484 6.773370308352939 0.015365439104233594
2459380.7550347224 6.811267683621227 0.015658036185985172
2459380.7550462964 6.83719380835361 0.015055975579096968
2459380.7550578704 6.79831558786378 0.015508905611240959
2459380.7550694444 6.814520694708681 0.015149513832486349
2459380.7550810184 6.80339864183279 0.015772115596339037
2459380.7550810184 6.799369009165699 0.015699280788190023
2459380.7550925924 6.788571122793811 0.015239476371703895
2459380.7551041665 6.804239907322567 0.015195943274565952
2459380.755115741 6.792727423146187 0.015256389699487217
2459380.755127315 6.793419353064334 0.015545192452984224
2459380.755138889 6.843159490201059 0.015127692660275346
2459380.755150463 6.814580473319103 0.01574560936583999
2459380.755150463 6.792728145227222 0.015556830215877294
2459380.755162037 6.810510468279138 0.015265843737500841
2459380.755173611 6.806674794691847 0.014948598074894306
2459380.755185185 6.818262903462261 0.015020417171603033
2459380.7551967595 6.8315826149781484 0.015762741645889908
2459380.7552083335 6.822224935914362 0.015942367017350904
2459380.7552199075 6.802123578290666 0.015541647393884153
2459380.7552199075 6.784489609460889 0.015346593530391184
2459380.7552314815 6.816115633993406 0.015089573530401293
2459380.7552430555 6.828082234254105 0.01559549085583979
2459380.7552546295 6.786069784883202 0.015666601264367336
2459380.7552662035 6.806982587173157 0.015082143014577871
2459380.7552777776 6.815236360056985 0.01541236166181387
2459380.7552777776 6.8031166209315534 0.01508760348113528
2459380.755289352 6.825413422789405 0.014716056335646915
2459380.755300926 6.807330256108018 0.0161216755785172
2459380.7553125 6.849655248829618 0.015431348593377229
2459380.755324074 6.813797996668634 0.015374535051177765
2459380.755335648 6.778055931959629 0.015896045776017532
2459380.755347222 6.8017943701122485 0.015999396162516017
2459380.755347222 6.795700501069397 0.016116373624971113
2459380.755358796 6.8146418822223955 0.015517483379317966
2459380.7553703706 6.813188510699898 0.01546836658140647
2459380.7553819446 6.816381115698513 0.015496407975746099
2459380.7553935186 6.8238931473541795 0.015600902636741978
2459380.7554050926 6.813118842648692 0.01614793636934912
2459380.7554166666 6.835675974407777 0.015359297844737604
2459380.7554166666 6.801524018289132 0.015821960524514515
2459380.7554282406 6.800012989611729 0.014859793658755793
2459380.7554398146 6.818370898776101 0.015374945462232852
2459380.7554513887 6.796961516536691 0.016486032917206874
2459380.755462963 6.836240524057502 0.015664190560306154
2459380.755474537 6.810580016605855 0.015168111542699566
2459380.755474537 6.806524425836803 0.015301526911351133
2459380.755486111 6.810746369179948 0.014897348816599721
2459380.755497685 6.772627733082829 0.014982304281752236
2459380.755509259 6.815206926722943 0.014532850654623628
2459380.755520833 6.812403092497253 0.014769833488912568
2459380.755532407 6.815231923826855 0.014971156251368878
2459380.7555439817 6.825358570946215 0.015337511131863518
2459380.7555439817 6.8187999059522495 0.015258423664505194
2459380.7555555557 6.825641157506005 0.01567769751991045
2459380.7555671297 6.790334441472358 0.015348162963209967
2459380.7555787037 6.831307844876366 0.01587335931355341
2459380.7555902777 6.841224886336533 0.01563704911880133
2459380.7556018517 6.768212986069034 0.016005845291137237
2459380.7556018517 6.804397867692217 0.01588284430954084
2459380.7556134257 6.789169672835496 0.015409979324898104
2459380.755625 6.82637440336893 0.015514219587437358
2459380.7556365742 6.789646638136838 0.0158927231027848
2459380.7556481482 6.823617406038646 0.015947088629981884
2459380.7556597223 6.797389220940587 0.014982075646456714
2459380.7556712963 6.823876151720277 0.015105893275075112
2459380.7556712963 6.790740199526813 0.015215434445606517
2459380.7556828703 6.78207700453935 0.016453816928656405
2459380.7556944443 6.809778891683316 0.016115181434997412
2459380.7557060183 6.83118661685958 0.01624415150590722
2459380.755717593 6.799284694212219 0.015415642585346305
2459380.755729167 6.817647502209787 0.015111813524526866
2459380.755729167 6.824680920171118 0.015388999735663527
2459380.755740741 6.7828351101393105 0.014954136642227242
2459380.755752315 6.78666254794491 0.015692535399943114
2459380.755763889 6.805444274209015 0.015430126830319666
2459380.755775463 6.762998290344858 0.015398118000519856
2459380.755787037 6.809145352533501 0.015000902933287225
2459380.7557986113 6.776524285197911 0.01502518249525456
2459380.7557986113 6.829627690063094 0.015192923117698202
2459380.7558101853 6.840910769016493 0.0157887968854062
2459380.7558217593 6.837055092418981 0.015492399168495504
2459380.7558333334 6.7943341834878295 0.015315955078499971
2459380.7558449074 6.788830677775944 0.014932230708503262
2459380.7558564814 6.7932436492687165 0.015179964957100285
2459380.7558680554 6.780566992027185 0.01511276815008345
2459380.7558680554 6.780592660093521 0.02436113800198907
2459380.7558796294 6.810411682535739 0.015264406782365838
2459380.755891204 6.791348154473817 0.015161415831240222
2459380.755902778 6.816211094144285 0.015681921141858464
2459380.755914352 6.796749558948961 0.015550364816188095
2459380.755925926 6.847445672440508 0.015150413285851094
2459380.755925926 6.812672854704192 0.01466364774388313
2459380.7559375 6.783551375369256 0.015368797167387042
2459380.755949074 6.772434966525599 0.015388332588632099
2459380.755960648 6.8417770452985165 0.015388449413585659
2459380.7559722224 6.811996141201672 0.015795881482950233
2459380.7559837964 6.8031936689332655 0.015431929683291585
2459380.7559953704 6.790231500092154 0.015307673242627343
2459380.7559953704 6.830858116004101 0.01526066468539146
2459380.7560069445 6.786231328885045 0.01595030524193951
2459380.7560185185 6.817274797263903 0.014974464629699159
2459380.7560300925 6.794727358694655 0.015236420867391891
2459380.7560416665 6.79916252450971 0.015184517625787618
2459380.756053241 6.8453091782113935 0.015320975780679123
2459380.756053241 6.824073024245375 0.01527719529915661
2459380.756064815 6.8336740538211656 0.015640982123866602
2459380.756076389 6.801376607233613 0.015027585026630137
2459380.756087963 6.840074101239327 0.014611086176459648
2459380.756099537 6.786873204502913 0.015440635864789684
2459380.756111111 6.836706256335492 0.01496722737042751
2459380.756111111 6.805512184303969 0.015197868763936213
2459380.756122685 6.821483269848206 0.01565999863094741
2459380.756134259 6.797640873970789 0.015224721339995202
2459380.7561458335 6.807823218982349 0.015187040040607407
2459380.7561574075 6.822621605810361 0.015010434392519758
2459380.7561689815 6.8242355286782965 0.015766562426489404
2459380.7561805556 6.749695440780731 0.015181192274059355
2459380.7561805556 6.77558058849812 0.014803121495378506
2459380.7561921296 6.79195438383447 0.015102351782615592
2459380.7562037036 6.814196720783241 0.014864564497439623
2459380.7562152776 6.819364422434005 0.015370912123585642
2459380.756226852 6.771374581802443 0.015135521929024766
2459380.756238426 6.805841612537038 0.015074774841046225
2459380.75625 6.79311397199582 0.015116875024134939
2459380.75625 6.7550889316315095 0.01499140803276573
2459380.756261574 6.816206703152429 0.015980435501974248
2459380.756273148 6.791787476651188 0.015161593524573561
2459380.756284722 6.80523130146864 0.015022841716815815
2459380.756296296 6.833748854361958 0.015173011940285648
2459380.75630787 6.796078171457185 0.015002435107962689
2459380.75630787 6.854817173071047 0.015074275894968238
2459380.7563194446 6.806856829440325 0.015290526502487335
2459380.7563310186 6.781572139352845 0.015271862776318838
2459380.7563425926 6.828115687248068 0.015673414729015567
2459380.7563541667 6.762708855584177 0.01495538697091527
2459380.7563657407 6.7534578683087 0.016043613915624026
2459380.7563773147 6.816639109014395 0.015358960461883201
2459380.7563773147 6.858798357877725 0.015572794393509025
2459380.7563888887 6.811809525722555 0.015562260980518676
2459380.756400463 6.793954948500063 0.016140376856382716
2459380.756412037 6.832968512174902 0.01589221537964166
2459380.756423611 6.79765963397305 0.015951092462794494
2459380.756435185 6.808124480228282 0.014555940152017647
2459380.756446759 6.803807839977382 0.014716147888226576
2459380.756446759 6.8446769186110705 0.014748923859358994
2459380.756458333 6.801063176374963 0.01469717607142596
2459380.7564699072 6.7804780209442645 0.014647717416853646
2459380.7564814813 6.774871770864535 0.014990677907261869
2459380.7564930557 6.84910428139479 0.015923083932165977
2459380.7565046297 6.800092999927599 0.015593802937751571
2459380.7565046297 6.809590566098277 0.015498423934309623
2459380.7565162037 6.825909112752416 0.015577156238527838
2459380.7565277778 6.810108471630442 0.015529430394370044
2459380.756539352 6.792041299689724 0.0160391177534576
2459380.756550926 6.843472551078395 0.014806996949985858
2459380.7565625 6.775717394782228 0.014756792829035314
2459380.7565740743 6.819420683397042 0.01526449686024534
2459380.7565740743 6.840601507777291 0.01523343495792184
2459380.7565856483 6.8171337252450135 0.015451872910359602
2459380.7565972223 6.819320403165636 0.015424153179811674
2459380.7566087963 6.804105603155359 0.015083620257845088
2459380.7566203703 6.7696693536685375 0.01509406726279198
2459380.7566319443 6.816287797107797 0.015308289172565662
2459380.7566435183 6.829712275084257 0.014975403686228827
2459380.7566435183 6.8175849062543525 0.015461714154316507
2459380.756655093 6.770717786509263 0.015132336862586592
2459380.756666667 6.806024415002068 0.014751237410531578
2459380.756678241 6.803469990693938 0.014580871586505732
2459380.756689815 6.79532954049509 0.015315160138339109
2459380.756701389 6.8068154427431375 0.01561440727347848
2459380.756701389 6.825529427076389 0.015356720525402183
2459380.756712963 6.80914417644516 0.01527361078913296
2459380.756724537 6.805155998386341 0.015900963314967192
2459380.756736111 6.82170487380679 0.015541271406838888
2459380.7567476854 6.824460626685732 0.015243861860872768
2459380.7567592594 6.810911487988068 0.015271258459430632
2459380.7567708334 6.800267773777882 0.015230428618741354
2459380.7567708334 6.781008379134119 0.014972909372073788
2459380.7567824074 6.806570080445145 0.01515389036815566
2459380.7567939814 6.813085251285693 0.01593103369133747
2459380.7568055554 6.79951673062402 0.015534283674361554
2459380.7568171294 6.8518983199423 0.015067540412582504
2459380.756828704 6.815468982809597 0.015190734531383449
2459380.756828704 6.785813215049283 0.015253081038476352
2459380.756840278 6.807277450025317 0.015720902554055064
2459380.756851852 6.818511238334664 0.016643627031314535
2459380.756863426 6.783134578086142 0.015308360056993212
2459380.756875 6.7630536598412485 0.015493498334949597
2459380.756886574 6.803990445282474 0.014997626486131798
2459380.756898148 6.795857820355528 0.015521344012400053
2459380.756898148 6.800562840598375 0.015023249760243412
2459380.756909722 6.81768347917837 0.015349964206275983
2459380.7569212965 6.782547794142899 0.015495084453203533
2459380.7569328705 6.826432138291154 0.015341277713664647
2459380.7569444445 6.764240152028509 0.015297954331716145
2459380.7569560185 6.816977672536731 0.01513255547366572
2459380.7569675925 6.81320491277708 0.015269742847799061
2459380.7569675925 6.796583590335554 0.01513124986784277
2459380.7569791665 6.802115656687056 0.015075077496088647
2459380.7569907405 6.821601081942235 0.015854233626991877
2459380.757002315 6.788027846756628 0.014637791622909265
2459380.757013889 6.8281893685762975 0.015090674649829246
2459380.757025463 6.80345876684003 0.0158838115252664
2459380.757025463 6.780907223253084 0.015554336054391377
2459380.757037037 6.842618736361328 0.01488282971777494
2459380.757048611 6.80276957526035 0.01567024331887188
2459380.757060185 6.795492281230428 0.01609741322504854
2459380.7570833336 6.818675917116809 0.01516101707613965
2459380.7570833336 6.807806311573565 0.015124131056582111
2459380.7570949076 6.812037177060501 0.01467945183388843
2459380.7571064816 6.784763046846236 0.01593071544508155
2459380.7571180556 6.833463726950959 0.015747999360385265
2459380.7571296296 6.844571073463947 0.01620383528004046
2459380.7571412036 6.788900148197938 0.015119255550722242
2459380.7571527776 6.84778687749347 0.015379826919530595
2459380.7571527776 6.815430034465488 0.014882218902216096
2459380.7571643516 6.800202466377127 0.014927101957143928
2459380.757175926 6.787767877065755 0.015713310392531803
2459380.7571875 6.8350640608358555 0.014968444989727115
2459380.757199074 6.819476342454053 0.015213704917423252
2459380.757210648 6.785748570354122 0.015716448555968782
2459380.757233796 6.8017487177185645 0.015445872019556182
2459380.75724537 6.821449500900093 0.015527196768923461
2459380.7572569447 6.7856710900103865 0.014971409866965251
2459380.7572685187 6.820479449286794 0.015850014422017097
2459380.7572800927 6.816007749932665 0.01532801720215949
2459380.7572800927 6.822723611437543 0.015070607149006337
2459380.7572916667 6.834806755336888 0.01502800964293069
2459380.7573032407 6.792342009470713 0.014926228830964864
2459380.7573148147 6.795623258075596 0.015927938439822164
2459380.7573263887 6.84639004145592 0.015056626347713093
2459380.7573379627 6.785611869007345 0.01514423572766971
2459380.757349537 6.833456127585733 0.01505975062965221
2459380.757349537 6.858832559930435 0.015284787169359187
2459380.757361111 6.789063916949417 0.015770904227927516
2459380.7573726852 6.7779309728381 0.015632490508800737
2459380.7573842593 6.784187182999637 0.014976586065755675
2459380.7573958333 6.781727291302409 0.015287650854430993
2459380.7574074073 6.839073192679668 0.014735261887981903
2459380.7574074073 6.801948212320798 0.015111996433928125
2459380.7574189813 6.83094885069337 0.015994703858957043
2459380.7574305558 6.799043362108319 0.01581353569508819
2459380.75744213 6.827263612915593 0.01580719701788191
2459380.757453704 6.795253530899427 0.015285171180756977
2459380.757465278 6.8239937156695225 0.015389556570014533
2459380.757476852 6.851534364222435 0.01497372647164512
2459380.757476852 6.8133924267655575 0.015133878313902203
2459380.757488426 6.825605310741888 0.01544148327439884
2459380.7575 6.8027658279993934 0.014347057387286892
2459380.757511574 6.782000038502125 0.015245563640370673
2459380.7575231483 6.799622232540291 0.014211003856520167
2459380.7575347223 6.809505167203889 0.015493126969722257
2459380.7575462963 6.810673743189267 0.016032022401132145
2459380.7575462963 6.814559158739525 0.01606230158240995
2459380.7575578704 6.807872268746579 0.015140861233553715
2459380.7575694444 6.758399211361158 0.015021845047827491
2459380.7575810184 6.8168107053280265 0.01610298088984706
2459380.7575925924 6.798628569460738 0.01580875560849616
2459380.757604167 6.821431325852424 0.015237952122899589
2459380.757604167 6.807004377189295 0.01558519362375792
2459380.757615741 6.81439960139661 0.015040952369841609
2459380.757627315 6.807658764232419 0.014964120111296145
2459380.757638889 6.823457725451511 0.015964659739599388
2459380.757650463 6.760787818793202 0.015867764532611062
2459380.757662037 6.787726904610239 0.014694097403523738
2459380.757673611 6.809571216111737 0.014768402490535727
2459380.757673611 6.8548312231686745 0.014999631988370166
2459380.7576851854 6.7584982748895 0.015235621721752754
2459380.7576967594 6.81645770551241 0.015869282661781742
2459380.7577083334 6.783172353403855 0.015543104917900803
2459380.7577199074 6.776498242807119 0.015151996322300122
2459380.7577314815 6.802049332243034 0.015059025344210462
2459380.7577314815 6.7946220632228185 0.015108777097442653
2459380.7577430555 6.8091313088361565 0.01503097926293795
2459380.7577546295 6.8085282530351305 0.015176411836402809
2459380.7577662035 6.766147637293357 0.015197059316913158
2459380.757777778 6.812234985518434 0.01606514116377606
2459380.757789352 6.836313151563911 0.015843496210699734
2459380.757800926 6.787643674135837 0.015497220753425762
2459380.757800926 6.808030019514347 0.015537774963035872
2459380.7578125 6.7803077160882355 0.016175266125910713
2459380.757824074 6.800511432381653 0.016156224260195584
2459380.757835648 6.794759128149955 0.015553607261644474
2459380.757847222 6.835905267985264 0.014841665246404257
2459380.7578587965 6.831153569065907 0.015003563532047721
2459380.7578703705 6.845388394675699 0.015726066169508765
2459380.7578703705 6.837601534510253 0.01546747591877495
2459380.7578819445 6.780314890924308 0.015305744497218369
2459380.7578935185 6.82032478287866 0.015464926304781189
2459380.7579050926 6.792708476109648 0.016344872307197104
2459380.7579166666 6.81129556670401 0.015920255985111917
2459380.7579282406 6.8131635645786774 0.01539462351736385
2459380.7579282406 6.826972410031558 0.015143130938823543
2459380.7579398146 6.806162661265575 0.015468320597886892
2459380.757951389 6.856173408018029 0.015245372250324643
2459380.757962963 6.800601532495983 0.01483406686840171
2459380.757974537 6.796474379751797 0.015534138869186137
2459380.757986111 6.840758386512262 0.015261028147730624
2459380.757997685 6.76404981551097 0.015999469315502154
2459380.757997685 6.8081401410007425 0.01575664849812952
2459380.758009259 6.815572881664067 0.014969225481249904
2459380.758020833 6.812256394190412 0.015719670769325487
2459380.7580324076 6.787941244457659 0.015822542006685817
2459380.7580439816 6.7880053641488685 0.014640611856811914
2459380.7580555556 6.827244798324116 0.015899213458909264
2459380.7580555556 6.795079623653861 0.0154900160349629
2459380.7580671296 6.837424607627182 0.015801145874039198
2459380.7580787037 6.761964103509121 0.015761249126890545
2459380.7580902777 6.800678224101259 0.015862580764926165
2459380.7581018517 6.799700627257692 0.015598236356565192
2459380.758113426 6.826696566066736 0.01563551610107288
2459380.758125 6.774741378512748 0.01490722487379516
2459380.758125 6.814156305329033 0.015186653158817745
2459380.758136574 6.831444951887032 0.015874755675551157
2459380.758148148 6.820350413477134 0.01908567992936548
2459380.758159722 6.821097759196129 0.014959319995184418
2459380.758171296 6.815140024108158 0.01574441530364372
2459380.75818287 6.802868526968589 0.015701132394318845
2459380.7581944442 6.841715689575824 0.015027837014315966
2459380.7581944442 6.832357105499097 0.015059533798193204
2459380.7582060187 6.779070683121634 0.01663609958171461
2459380.7582175927 6.832290936458947 0.01545346734888938
2459380.7582291667 6.7710849428518065 0.015343208686858527
2459380.7582407407 6.862212365261446 0.015437408353894634
2459380.7582523148 6.824451171440145 0.016234104090354858
2459380.7582523148 6.794110093690942 0.015849827031943958
2459380.758263889 6.801304316428172 0.01572692662246194
2459380.758275463 6.821235235269957 0.015491675841669019
2459380.7582870373 6.804070045668532 0.0158303774437079
2459380.7582986113 6.84646317286946 0.015739571016396555
2459380.7583101853 6.853265054096227 0.016085525624362825
2459380.7583217593 6.800823801505115 0.015674352527975697
2459380.7583217593 6.789861464396657 0.015754895137989326
2459380.7583333333 6.748032694467891 0.01568075269858851
2459380.7583449073 6.800792124331466 0.015349447611528884
2459380.7583564813 6.81049392925618 0.015279131590238955
2459380.7583680553 6.791613585544806 0.01618146403297906
2459380.75837963 6.769036703341555 0.015732948559175647
2459380.75837963 6.796043012618319 0.015473572201060111
2459380.758391204 6.825046919791963 0.015187188192184238
2459380.758402778 6.817694904047371 0.015610127733134829
2459380.758414352 6.78294916132896 0.015079883716861397
2459380.758425926 6.790837271271939 0.015139734676053332
2459380.7584375 6.781252513872279 0.01581072909243712
2459380.758449074 6.777208998374424 0.015553478054664577
2459380.758449074 6.785257153398649 0.015912513780158885
2459380.7584606484 6.845162908401339 0.01599814916082845
2459380.7584722224 6.784775124448461 0.0162859888067544
2459380.7584837964 6.782259129442401 0.014667187240031914
2459380.7584953704 6.808095246240726 0.015016717257035735
2459380.7585069444 6.774034907819471 0.015423684888093498
2459380.7585069444 6.792485523554256 0.015258559500117575
2459380.7585185184 6.7838551174692645 0.015067488189456827
2459380.7585300924 6.821629411508902 0.015043019307094596
2459380.7585416664 6.816289463491628 0.015557044041548429
2459380.758553241 6.7801699261467805 0.015436767334967617
2459380.758564815 6.805168094900057 0.015698735074577287
2459380.758576389 6.806717656014219 0.01579511178284817
2459380.758576389 6.768736098199152 0.015787466562224836
2459380.758587963 6.751826358329127 0.01593352177323168
2459380.758599537 6.7948906373253335 0.015134797428890777
2459380.758611111 6.783423430736696 0.015237896143085393
2459380.758622685 6.812578345454312 0.015210341825392003
2459380.7586342595 6.772807057381219 0.015301333842087893
2459380.7586458335 6.84105202898044 0.016877118847792555
2459380.7586458335 6.774140249678454 0.015897981220728052
2459380.7586574075 6.752441431264081 0.015899148102232332
2459380.7586689815 6.800207433051969 0.015451705414691303
2459380.7586805555 6.813841352730274 0.01587482507804383
2459380.7586921295 6.802884631867276 0.01555017791998217
2459380.7587037035 6.786454416641219 0.016016003820679036
2459380.7587037035 6.779475450266243 0.016275524680853633
2459380.758715278 6.8039649048768736 0.01580093515265409
2459380.758726852 6.817818351913741 0.01556157085740255
2459380.758738426 6.822708207775684 0.015724783489813026
2459380.75875 6.76809426325853 0.01562811376273834
2459380.758761574 6.783688528070891 0.014731557602814528
2459380.758761574 6.7504505586824 0.014971241262522727
2459380.758773148 6.824797267128472 0.015631007761279868
2459380.758784722 6.794485089298457 0.015497204476775415
2459380.758796296 6.7723575954025295 0.014887344111499227
2459380.7588078706 6.795006023192998 0.015048996169477864
2459380.7588194446 6.820446834199953 0.0156747381125963
2459380.7588310186 6.809538568820735 0.01595215888648909
2459380.7588310186 6.821180439843382 0.0159513651858786
2459380.7588425926 6.822869996478661 0.016448677561121568
2459380.7588541666 6.825239214685269 0.016336518914520516
2459380.7588657406 6.812446488762089 0.016261416050673393
2459380.7588773146 6.7906014419569685 0.015106018565167698
2459380.758888889 6.796602115764071 0.015197779856054241
2459380.758900463 6.793425492481341 0.016398235492299258
2459380.758900463 6.849606343875407 0.016022573052576046
2459380.758912037 6.793596111184626 0.01547915723450901
2459380.758923611 6.8182344673641415 0.015065189291993759
2459380.758935185 6.820003247316715 0.015058467717352426
2459380.758946759 6.804046243782158 0.015853202858559647
2459380.758958333 6.861886975176501 0.015977143123926386
2459380.758958333 6.795557228047119 0.016501109431054675
2459380.758969907 6.7977030173126165 0.014389534288222552
2459380.7589814817 6.765626318555742 0.015283989051411965
2459380.7589930557 6.806274747837933 0.015359030994211495
2459380.7590046297 6.812201278846186 0.01505860066610206
2459380.7590162037 6.777714859158196 0.015562719767607126
2459380.7590277777 6.822933055130526 0.01616057589310317
2459380.7590277777 6.8074204904059785 0.016052869808306804
2459380.7590393517 6.852226851915128 0.016175670063114867
2459380.7590509257 6.789381402312647 0.015340980788653846
2459380.7590625 6.796725728493336 0.015800488361387338
2459380.759074074 6.775447260296354 0.015342141928681323
2459380.759085648 6.850214409870248 0.015127238508506268
2459380.7590972222 6.811278048734233 0.01527482572923592
2459380.7590972222 6.8076668504555515 0.015170381204630063
2459380.7591087963 6.7834992673438395 0.0159242227920521
2459380.7591203703 6.826511885759248 0.01553876257688835
2459380.7591319443 6.774646626429706 0.015468059467506096
2459380.7591435187 6.81365089415151 0.01614330454913211
2459380.7591550928 6.824867059492678 0.015420598742361877
2459380.7591550928 6.823799266339134 0.015396897829189982
2459380.759166667 6.782692057158971 0.015556575132233118
2459380.759178241 6.7973097498298936 0.01526331700085973
2459380.759201389 6.795868515354013 0.015402305958590429
2459380.759212963 6.744694512933278 0.01624793712164576
2459380.759224537 6.8026571778234635 0.015778281068075852
2459380.759224537 6.79682220513632 0.015593752449894744
2459380.7592361113 6.815047022872487 0.015155565974015999
2459380.7592476853 6.815223802059147 0.016250535952638985
2459380.7592592593 6.77016630410803 0.016440470542889603
2459380.7592708333 6.785940587797591 0.016594107158490905
2459380.7592824074 6.76326229593471 0.018069612390153495
2459380.7592824074 6.779023477680664 0.018579482347634842
2459380.7592939814 6.795411328502671 0.01890709183233741
2459380.7593055554 6.78983447635946 0.019968144711141358
2459380.75931713 6.799727154101004 0.01977297172745298
2459380.759328704 6.787080589278054 0.02262248105342966
2459380.759340278 6.817662710500199 0.024401419030821016
2459380.759351852 6.739302542187523 0.023915360296541264
2459380.759872685 6.808041554813513 0.02228327483169875
2459380.759884259 6.792264137402614 0.02200392416282845
2459380.759895833 6.82778502765617 0.022411022985421445
2459380.759907407 6.8014253586059334 0.020371704896539
2459380.7599189817 6.826512477315247 0.020048389647366757
2459380.7599305557 6.805340634741865 0.018520315287237632
2459380.7599305557 6.7963070657542035 0.018416788843114967
2459380.7599421297 6.822823428959075 0.0173430432764352
2459380.7599537037 6.8050002209037315 0.018361395956957082
2459380.7599652777 6.766448220136421 0.01744202778146853
2459380.7599768518 6.814104527915037 0.01691230485673832
2459380.7599884258 6.786457846215078 0.015457613004496846
2459380.76 6.785751123034745 0.016939866809761037
2459380.76 6.775777749798862 0.01665605990793533
2459380.7600115743 6.80501531965145 0.01683029139137001
2459380.7600231483 6.817547548697186 0.015749890506556206
2459380.7600347223 6.8164399234211475 0.01710983336110663
2459380.7600462963 6.795324783670485 0.015746797001152116
2459380.7600578703 6.818827118952748 0.015558959943829121
2459380.7600578703 6.837929538206223 0.015579233231314273
2459380.7600694443 6.783305861606826 0.015551722407352843
2459380.7600810183 6.835194818660441 0.015477428547355086
2459380.760092593 6.80216635210905 0.015124677141042348
2459380.760104167 6.791387736786425 0.015309064218169665
2459380.760115741 6.7913736195683585 0.015615179537552646
2459380.760127315 6.821845243263435 0.015534540554227524
2459380.760127315 6.831235912887538 0.016041444939197305
2459380.760138889 6.7986205812798515 0.015978826269558304
2459380.760150463 6.812978760368472 0.015724910604798165
2459380.760162037 6.794830970636402 0.015850699184378883
2459380.7601736113 6.81447744888817 0.015310570205714406
2459380.7601851854 6.789292690029812 0.01520379966131305
2459380.7601851854 6.798012910707221 0.015075368878220691
2459380.7601967594 6.8396150254637 0.015362220596869033
2459380.7602083334 6.851175387510234 0.015536467136744316
2459380.7602199074 6.811406460484521 0.01498507218238381
2459380.7602314814 6.802046768913775 0.015047814046547781
2459380.7602430554 6.820315463353659 0.014707688490888965
2459380.7602546294 6.842509305979479 0.01491928143876794
2459380.7602546294 6.7956963122021135 0.014607423953389934
2459380.760266204 6.796934450972802 0.015334953299006113
2459380.760277778 6.8295519908918285 0.015594511822039065
2459380.760289352 6.804797483654089 0.015352540120474621
2459380.760300926 6.8154563392409395 0.015183031306454334
2459380.7603125 6.784693889082338 0.015027206437258534
2459380.760324074 6.809112100249124 0.014852139818133192
2459380.760324074 6.808584016866701 0.015079093041838673
2459380.760335648 6.80781963071592 0.014464125661735725
2459380.7603472224 6.841592243350438 0.014587580445272244
2459380.7603587965 6.80134328153416 0.014398225362338193
2459380.7603703705 6.821519121690476 0.014943382416088283
2459380.7603819445 6.7986130259514175 0.01441774701778137
2459380.7603935185 6.788846324902329 0.014298004092888042
2459380.7604050925 6.782710738381309 0.015360677051916568
2459380.7604166665 6.822521798055379 0.015055864716772557
2459380.7604282405 6.798415319511965 0.015289605079064794
2459380.760439815 6.84766128070619 0.015826350479520905
2459380.760451389 6.779410575659186 0.015364570891614414
2459380.760451389 6.792816929891262 0.015234295735602478
2459380.760462963 6.821312660058699 0.015390770025902433
2459380.760474537 6.793832324938903 0.015487932364035945
2459380.760486111 6.780609170497095 0.015475876395602836
2459380.760497685 6.7801205309424875 0.015107692507919194
2459380.760509259 6.816418090834481 0.015471743656806137
2459380.760509259 6.825572655903875 0.015342064525967578
2459380.7605208335 6.810065571514168 0.015950243637940766
2459380.7605324076 6.839678913594068 0.015404549229955995
2459380.7605439816 6.705479415328102 0.015183539397053037
2459380.7605555556 6.791001239144209 0.015510032870321462
2459380.7605671296 6.778071488476738 0.014451955172482624
2459380.7605787036 6.807240235539056 0.015402871412941608
2459380.7605787036 6.771872701201036 0.01584688179461138
2459380.7605902776 6.807655644151155 0.015364557425152884
2459380.7606018516 6.818054068643295 0.014888176169482778
2459380.760613426 6.793247832921787 0.015113259816425828
2459380.760625 6.7805906664665185 0.014654762157046008
2459380.760636574 6.7672929981279735 0.015125654622677823
2459380.760648148 6.804871520134696 0.014673771376075236
2459380.760648148 6.805260855760497 0.014867691749651786
2459380.760659722 6.78559396470298 0.015359108754557942
2459380.760671296 6.766286584689481 0.015305016565416024
2459380.76068287 6.781106613989754 0.014778416306347077
2459380.7606944446 6.795142515935221 0.01467146536726183
2459380.7607060187 6.790431088450036 0.014850482944588215
2459380.7607060187 6.8216596892580865 0.015112228031272712
2459380.7607175927 6.7855162177401445 0.015029201858042884
2459380.7607291667 6.857919466267172 0.014945954565024936
2459380.7607407407 6.81937480824596 0.014578694608175216
2459380.7607523147 6.792890862674789 0.014641295991743068
2459380.7607638887 6.8022067105529755 0.015722073126641468
2459380.760775463 6.798421072448266 0.015018399306853484
2459380.760775463 6.772738621747785 0.015362701896401154
2459380.760787037 6.825948544068772 0.015476573405021126
2459380.760798611 6.8124308411467185 0.01443324303254188
2459380.760810185 6.817420599963259 0.013986076503318026
2459380.7608217592 6.797721677017816 0.015327713043117268
2459380.7608333332 6.826542608085615 0.014936614990993352
2459380.7608449073 6.840761558150159 0.015175843286627154
2459380.7608564813 6.784513722911382 0.01411229032078093
2459380.7608680557 6.81664622051455 0.014878042254887206
2459380.7608796298 6.799054042200722 0.013975252490735007
2459380.760891204 6.766552015389677 0.015046728282004979
2459380.760902778 6.807063990308754 0.015435561347604277
2459380.760902778 6.776883856774634 0.015804237628049896
2459380.760914352 6.811931940501888 0.014476979641804558
2459380.760925926 6.792121190866927 0.015118029198563978
2459380.7609375 6.826177177658342 0.015489652760501042
2459380.7609490743 6.782404282583335 0.014744647267882771
2459380.7609606483 6.8241395136066005 0.015508467668438183
2459380.7609722223 6.803316535177351 0.01473545037813394
2459380.7609722223 6.8261009211829835 0.015084863289436905
2459380.7609837963 6.821101763561798 0.015487809291899619
2459380.7609953703 6.765717013445598 0.01526058410428917
2459380.7610069443 6.817626506448762 0.01525645386576733
2459380.7610185184 6.8231129535031725 0.01622964750190888
2459380.7610300924 6.826159875389794 0.014861669049399607
2459380.7610300924 6.811894176570807 0.014991706066333965
2459380.761041667 6.7972830135190785 0.015521943445127275
2459380.761053241 6.808556203786952 0.014969998642641843
2459380.761064815 6.8020815494978075 0.01485836125633963
2459380.761076389 6.782122549077672 0.01502148004711799
2459380.761087963 6.792353501135296 0.014416770573671085
2459380.761099537 6.822187745803428 0.015048501279276861
2459380.761099537 6.801746761818065 0.015345657046165789
2459380.761111111 6.785407516608045 0.015567164863361954
2459380.7611226854 6.8143252659864695 0.015514791492179051
2459380.7611342594 6.819099077153708 0.015726094192020295
2459380.7611458334 6.807110184960773 0.01501079154969255
2459380.7611574074 6.802713655525747 0.014912976782983492
2459380.7611574074 6.814826669028084 0.014877170537399466
2459380.7611689814 6.813812789188764 0.015375706078525762
2459380.7611805554 6.7949208242377805 0.014359173260304494
2459380.7611921295 6.778276212859873 0.014452131471248266
2459380.761203704 6.836435489450911 0.014513952346387093
2459380.761215278 6.780180460265677 0.015371947268131158
2459380.761215278 6.807015478652517 0.015563145865206074
2459380.761226852 6.799523151407883 0.014597291938573814
2459380.761238426 6.811581286672019 0.015297487814092856
2459380.76125 6.797945285528852 0.014600791766389894
2459380.761261574 6.806412271021087 0.015011905040648345
2459380.761273148 6.788879073540648 0.014803525344603925
2459380.761284722 6.788670761458881 0.015419338528188596
2459380.761284722 6.819246259927186 0.0148266803263368
2459380.7612962965 6.803899020299645 0.015722307586642965
2459380.7613078705 6.798146828339921 0.014564802772325134
2459380.7613194445 6.8324615071838055 0.014874396713183831
2459380.7613310185 6.801303208976763 0.014527067336013699
2459380.7613425925 6.8330459217007915 0.015004918874093621
2459380.7613541665 6.830183965109172 0.014901481078186696
2459380.7613541665 6.841889010565006 0.014996031293178462
2459380.7613657406 6.782533102124513 0.014499548908359819
2459380.761377315 6.814256708152192 0.014541433016445457
2459380.761388889 6.809301496896556 0.014854626075666438
2459380.761400463 6.82402143442236 0.015171481243136758
2459380.761412037 6.792608236413472 0.0156448560370377
2459380.761412037 6.808733831525019 0.01542828776073288
2459380.761423611 6.795407338354706 0.015468889580453867
2459380.761435185 6.821679987283226 0.01521136004631773
2459380.761446759 6.784874714732687 0.01450983850854576
2459380.761458333 6.794232923064656 0.014397903711395292
2459380.7614699076 6.824410493711828 0.015941913106184483
2459380.7614814816 6.811661781538043 0.015361778714253378
2459380.7614814816 6.810068046544699 0.014848867502312773
2459380.7614930556 6.830827060810772 0.014545191086489597
2459380.7615046296 6.773721365387433 0.01455191170942817
2459380.7615162036 6.804929461593429 0.015304116852735495
2459380.7615277776 6.777243814537774 0.014317294041491872
2459380.7615393517 6.818145640938995 0.015235785244462357
2459380.761550926 6.774752856070243 0.01503751553137483
2459380.761550926 6.824436349435936 0.015211863958875473
2459380.7615625 6.828959684399561 0.014746323631155528
2459380.761574074 6.79762608064702 0.014500252931492765
2459380.761585648 6.809159278144112 0.015066298897560662
2459380.761597222 6.804817174182799 0.015397956265768585
2459380.761608796 6.782987295268309 0.014561708100097584
2459380.761608796 6.806753083842714 0.014947039815886414
2459380.76162037 6.806610877460369 0.0151950144656588
2459380.761631944 6.821408663523829 0.014990513559121179
2459380.7616550927 6.8349771656998035 0.016558979938347446
2459380.7616666667 6.815998106604813 0.015202834202512911
2459380.7616782407 6.78302412729023 0.015392542992093793
2459380.7616782407 6.768527169675413 0.01495074712148654
2459380.7616898147 6.8616302366754605 0.015370424459992166
2459380.7617013888 6.8089322954680265 0.015395395567106025
2459380.7617129628 6.803275482576638 0.015055167949841321
2459380.7617361112 6.823265043164246 0.014396387874155063
2459380.7617476853 6.834834219108701 0.015522103882769932
2459380.7617476853 6.843725225513103 0.014837813118151987
2459380.7617592593 6.832533044109106 0.014546419590030727
2459380.7617708333 6.809434938333191 0.015154491386481657
2459380.7617824073 6.837395407916476 0.01444414554168104
2459380.7617939813 6.819581983637563 0.015184692642627296
2459380.761805556 6.824431075829637 0.015044283364832402
2459380.761805556 6.857838685533909 0.01907296077788231
2459380.76181713 6.786357750797149 0.01571802869398515
2459380.761828704 6.799514941134629 0.015616446613282932
2459380.761840278 6.791658391748981 0.015631670163304627
2459380.761851852 6.8103723683550745 0.01550927014292809
2459380.761863426 6.798717149656329 0.014499459338079331
2459380.761875 6.788802023909901 0.015665501424180064
2459380.761875 6.8240704019435965 0.015794390974769708
2459380.761886574 6.801463281795347 0.015233232158252195
2459380.7618981483 6.789440966130997 0.015313394590059204
2459380.7619097224 6.833445001171769 0.015571955845565068
2459380.7619212964 6.821815180537617 0.014670263014143096
2459380.7619328704 6.814032686840057 0.01489328321374167
2459380.7619328704 6.847097518733039 0.015034452370092004
2459380.7619444444 6.799953102465753 0.014910315292686459
2459380.7619560184 6.845736965203886 0.015863265525902302
2459380.7619675924 6.829534613996663 0.015228909283168652
2459380.761979167 6.796260305387478 0.015463385322401903
2459380.761990741 6.797689985734736 0.014775136359984509
2459380.762002315 6.758273141790707 0.014866501550119158
2459380.762002315 6.793971919202588 0.015134690747939808
2459380.762013889 6.846225687854077 0.014210584624595544
2459380.762025463 6.798918180158773 0.015539387998681797
2459380.762037037 6.789771699388512 0.014837419074395973
2459380.762048611 6.845861209997465 0.015149846405579998
2459380.762060185 6.832209526926525 0.015449749442050898
2459380.762060185 6.825837444398533 0.015151260733837523
2459380.7620717594 6.804110025534137 0.01551738399224183
2459380.7620833335 6.811749176439595 0.01495499879599324
2459380.7620949075 6.813724657100223 0.015217464947266593
2459380.7621064815 6.817489279544097 0.015166543402041526
2459380.7621180555 6.833517925814367 0.015049746585058612
2459380.7621296295 6.82315838712466 0.015406500953071908
2459380.7621296295 6.827672289107773 0.015416219075165761
2459380.7621412035 6.757691826004781 0.014781962690801224
2459380.762152778 6.7931055467879835 0.01498427188685614
2459380.762164352 6.7995148057758685 0.014757681118625412
2459380.762175926 6.815083129695039 0.015384559911286464
2459380.7621875 6.791280007101755 0.015612411722369005
2459380.762199074 6.7861130881907785 0.015333498155098843
2459380.762199074 6.771567937172189 0.015252505075072805
2459380.762210648 6.820468592487933 0.015612546511458793
2459380.762222222 6.821218766721667 0.015744195822955893
2459380.762233796 6.825536793257647 0.015630215004193967
2459380.7622453705 6.774227268771958 0.014716184417896001
2459380.7622569446 6.823824362579756 0.014491403161689093
2459380.7622569446 6.823085554394964 0.014553760280170533
2459380.7622685186 6.840040608004151 0.015408063587687492
2459380.7622800926 6.8210031602859 0.014839651302490316
2459380.7622916666 6.803648250681639 0.014714670014813408
2459380.7623032406 6.840095024730011 0.015969156272692037
2459380.7623148146 6.777697388945708 0.015171805895789672
2459380.762326389 6.802041120823888 0.015270194204466899
2459380.762326389 6.849679223048288 0.015636156387241754
2459380.762337963 6.842139753593325 0.015172014033223217
2459380.762349537 6.79835954186598 0.015050513207511733
2459380.762361111 6.836933680708419 0.016037286503714915
2459380.762372685 6.777783076173377 0.015338507157475404
2459380.762384259 6.8077716409973545 0.01564645306512034
2459380.762384259 6.82736779971449 0.01541690313629177
2459380.762395833 6.836173877460573 0.015026661719348777
2459380.7624074076 6.8270865397830525 0.0146789087961468
2459380.7624189816 6.79488895022197 0.01528560027653328
2459380.7624305557 6.820919000524953 0.015081487691959583
2459380.7624421297 6.791948791129939 0.01474650432345413
2459380.7624537037 6.817624324196319 0.014931123909979915
2459380.7624537037 6.820412492647285 0.014860540162527818
2459380.7624652777 6.795135453016491 0.015047980048835079
2459380.7624768517 6.795874331746298 0.014985330759710392
2459380.7624884257 6.786612220819486 0.014724580965957655
2459380.7625 6.792131439032107 0.01489145228248838
2459380.762511574 6.7681246444465275 0.014246688688857555
2459380.762511574 6.792333317388883 0.014556314219506716
2459380.762523148 6.84458272619226 0.015083218924183593
2459380.762534722 6.817679877106163 0.015080859666606158
2459380.762546296 6.836799261684708 0.015377325974707744
2459380.7625578702 6.81257762502107 0.014970309861014061
2459380.7625694443 6.815290034441429 0.014533088896230511
2459380.7625810187 6.7614127200553975 0.014888347590592776
2459380.7625810187 6.789947690947126 0.014688242928193864
2459380.7625925927 6.7919075893037215 0.015433697586535143
2459380.7626041668 6.84048079098372 0.01587464355802662
2459380.7626157408 6.834451622065731 0.015298983065608642
2459380.762627315 6.823858961547297 0.015281240603366976
2459380.762638889 6.815954213195373 0.014929446222224991
2459380.762638889 6.819830078528594 0.01504333516762496
2459380.762650463 6.801107636277583 0.014483045173691892
2459380.762662037 6.798175888724452 0.01471439569159537
2459380.7626736113 6.784223341344091 0.01522494919303569
2459380.7626851853 6.830984996714428 0.014980730754413423
2459380.7626967593 6.82104185291034 0.015205783338059097
2459380.7627083333 6.787944813256801 0.015494567372508915
2459380.7627083333 6.802467359693671 0.015164612523925711
2459380.7627199073 6.819408135278612 0.014921031555312384
2459380.7627314813 6.8395421103516645 0.015152323705654981
2459380.7627430554 6.794155056154772 0.014457068539447651
2459380.76275463 6.843375108059807 0.014697132427380343
2459380.762766204 6.810900397428775 0.0146392526790002
2459380.762777778 6.807091358221498 0.014872097381680391
2459380.762777778 6.806126345546185 0.015228639728884164
2459380.762789352 6.788624801647743 0.0157128534016986
2459380.762800926 6.755701861075477 0.015058935979059574
2459380.7628125 6.805890514065816 0.015181533307528205
2459380.762824074 6.823325994738432 0.015055656253028073
2459380.7628356484 6.809767182557116 0.014776581030514858
2459380.7628356484 6.8179184651601235 0.014815949836129228
2459380.7628472224 6.818227645505153 0.015206237770771338
2459380.7628587964 6.8306133954393315 0.01622901738697763
2459380.7628703704 6.804457142379962 0.014383055014328244
2459380.7628819444 6.864213301494424 0.015053580224357583
2459380.7628935184 6.804118581512399 0.015609096481672484
2459380.7629050924 6.790003864634968 0.014580165867708078
2459380.7629050924 6.79704395463994 0.014813483598672971
2459380.7629166665 6.816660229071847 0.01540102270237751
2459380.762928241 6.785624879074672 0.01515891881258846
2459380.762939815 6.797232074793443 0.014977217482116422
2459380.762951389 6.829832392672887 0.014997221486948183
2459380.762962963 6.837910998701964 0.01492537797698197
2459380.762962963 6.8074490207220615 0.01477284659167751
2459380.762974537 6.843828038283182 0.015748236297500065
2459380.762986111 6.830376748531639 0.014862703827543506
2459380.762997685 6.831702147169721 0.015132313630505281
2459380.7630092595 6.8235987704710785 0.015268875067011562
2459380.7630208335 6.804034829914676 0.015454238425983079
2459380.7630324075 6.785173082642589 0.01581665782838942
2459380.7630324075 6.762807186004703 0.01572722222603424
2459380.7630439815 6.8228902810475995 0.01528268731478448
2459380.7630555555 6.813082323750453 0.015212246032775236
2459380.7630671295 6.834020977920335 0.014698240853615478
2459380.7630787035 6.8224764954049535 0.014990442438257767
2459380.7630902776 6.813000181682576 0.01517476157564375
2459380.763101852 6.828238236809102 0.015116949533179635
2459380.763101852 6.846848707406491 0.015260229585772002
2459380.763113426 6.78998969173943 0.01573433362077277
2459380.763125 6.807886274837885 0.016058982987121335
2459380.763136574 6.82609252047189 0.015261574761119445
2459380.763148148 6.825592458225432 0.015952031577556248
2459380.763159722 6.827690698193112 0.016005045299569774
2459380.763159722 6.814309965971318 0.01598397140993987
2459380.763171296 6.779611726579904 0.015402962548512741
2459380.7631828706 6.812440439618954 0.01543482953597379
2459380.7631944446 6.819145430828384 0.015060488722190474
2459380.7632060186 6.832298415201731 0.014834943327359617
2459380.7632175926 6.810646213443261 0.014733008470131067
2459380.7632291666 6.810953182154509 0.01452658922172755
2459380.7632291666 6.816720399167042 0.014734479192354941
2459380.7632407406 6.786660996725277 0.014575252252138697
2459380.7632523146 6.848220374985561 0.015666364148643915
2459380.7632638887 6.812347770402691 0.014980926590786002
2459380.763275463 6.813996526070434 0.014895540136878027
2459380.763287037 6.795523846244381 0.01563781664529999
2459380.763287037 6.8536976250806925 0.016068421468510882
2459380.763298611 6.8349468221510294 0.014900603291965497
2459380.763310185 6.799791757134838 0.015150824863433457
2459380.763321759 6.8739895244920595 0.015133695869345366
2459380.763333333 6.822305055924047 0.015232384791923572
2459380.763344907 6.8219042140135935 0.015454969683983383
2459380.7633564817 6.78963302703463 0.01497478743617555
2459380.7633564817 6.800814074687655 0.01495869825914191
2459380.7633680557 6.8068439126303195 0.01590425853866334
2459380.7633796297 6.8340057697809184 0.015614229520209117
2459380.7633912037 6.783800005132597 0.015718191810473174
2459380.7634027777 6.885344911512273 0.015450831912100381
2459380.7634143517 6.82023743516545 0.014749494359522062
2459380.7634259257 6.837916337951925 0.015031318026095544
2459380.7634259257 6.835012184877351 0.015283372745984732
2459380.7634375 6.846632726008843 0.01492489916023255
2459380.7634490742 6.844854879687451 0.015553605890516001
2459380.7634606482 6.859313750596624 0.015263526671385719
2459380.7634722223 6.799632560297483 0.0147748466315147
2459380.7634837963 6.787866881741016 0.015010401641879861
2459380.7634837963 6.796266426318234 0.015288254721030466
2459380.7634953703 6.817334318057283 0.015723561594514317
2459380.7635069443 6.835962628685542 0.014941427966563208
2459380.7635185183 6.8165587066791415 0.015836674414933163
2459380.763530093 6.818262070224734 0.015224578921283741
2459380.763541667 6.803152799033833 0.015918604951296492
2459380.763553241 6.78919762913412 0.014655505426162369
2459380.763553241 6.821548364971478 0.014529948458601498
2459380.763564815 6.818422583095486 0.015170503548488777
2459380.763576389 6.823304184233302 0.014981054729536097
2459380.763587963 6.809874382371345 0.015093001842477248
2459380.763599537 6.816022787882409 0.015028189826771229
2459380.7636111113 6.826070885955379 0.015220544016135814
2459380.7636111113 6.823212567479062 0.01569338794985474
2459380.7636226853 6.846498452427039 0.016260022500448047
2459380.7636342593 6.788097974805107 0.01526290790879932
2459380.7636458334 6.838675031575877 0.01569561790047553
2459380.7636574074 6.800046879647581 0.015490893211220639
2459380.7636689814 6.852733595016459 0.015350282604001468
2459380.7636805554 6.803308087391113 0.015061465590021035
2459380.7636805554 6.785983406318759 0.014692711862868024
2459380.7636921294 6.812581084111833 0.016177296450526076
2459380.763703704 6.8175840477775 0.015890038978299992
2459380.763715278 6.771691378285349 0.015871864980423905
2459380.763726852 6.831241731239385 0.01570240499852507
2459380.763738426 6.820014265275659 0.015407648568166218
2459380.763738426 6.821182952204388 0.01516381067685185
2459380.76375 6.789358672848652 0.01496804802429738
2459380.763761574 6.830650721662701 0.014867559036125298
2459380.763773148 6.819833854629837 0.015641689670206044
2459380.7637847224 6.815593053768477 0.015103477311123489
2459380.7637962964 6.829378147972704 0.015723127024250234
2459380.7638078704 6.8057662385735105 0.015055933227929712
2459380.7638078704 6.785170171824013 0.015228200527094685
2459380.7638194445 6.876155220457917 0.015555711311139864
2459380.7638310185 6.802683536009957 0.015318284823312777
2459380.7638425925 6.825198994090935 0.015579258047186078
2459380.7638541665 6.803459420533394 0.014954083286328681
2459380.763865741 6.8496802411636315 0.014642176270097444
2459380.763865741 6.840803481053377 0.014374135616436372
2459380.763877315 6.810276829383738 0.015335425001243767
2459380.763888889 6.808780241371356 0.015916506865065124
2459380.763900463 6.789153336220241 0.01518420832582079
2459380.763912037 6.803366124826147 0.014891833583000058
2459380.763923611 6.7912003134596235 0.015038905843466658
2459380.763935185 6.844051178881361 0.015194068015367879
2459380.763935185 6.837501120642508 0.015665029973173948
2459380.763946759 6.826087729075591 0.01551049313191026
2459380.7639583335 6.847380528381254 0.015916946964715007
2459380.7639699075 6.804850292451831 0.01581675144743092
2459380.7639814815 6.7967597778355655 0.014969934963678507
2459380.7639930556 6.840517889824553 0.015576410779581102
2459380.7640046296 6.804489602976722 0.01543702341879958
2459380.7640046296 6.819423550795594 0.016016541408971716
2459380.7640162036 6.797884425772284 0.014470620376326102
2459380.7640277776 6.856846475316586 0.015061545344152182
2459380.764039352 6.809786857471852 0.015684205287460062
2459380.764050926 6.81483171583968 0.01566760058349382
2459380.7640625 6.819018179486499 0.015019552400447006
2459380.7640625 6.827403390840021 0.015263891957582201
2459380.764074074 6.816064181101582 0.01534639281378326
2459380.764085648 6.792945860327399 0.015339307537643457
2459380.764097222 6.825581555742237 0.015125355085545368
2459380.764108796 6.789023961121427 0.014918836558678289
2459380.76412037 6.836595923123602 0.015333536469022654
2459380.7641319446 6.828696835969562 0.01556436663441572
2459380.7641319446 6.784471692119985 0.015289842515186393
2459380.7641435186 6.826455890714262 0.01578893925632671
2459380.7641550926 6.802913048459925 0.015611285258163212
2459380.7641666667 6.816648919372391 0.01622481977935416
2459380.7641782407 6.853092330925365 0.016171894069955145
2459380.7641898147 6.827996523703617 0.015310066056812517
2459380.7641898147 6.796207876839168 0.014665587161286542
2459380.7642013887 6.8338738650988935 0.01525604630302386
2459380.764212963 6.815118911062815 0.015453161710716885
2459380.764224537 6.802170103865175 0.016443009546423117
2459380.764236111 6.791967406742514 0.015397268589744894
2459380.764247685 6.841029277298616 0.016195470894194583
2459380.764259259 6.839342179518101 0.015226679212011738
2459380.764259259 6.795420618596494 0.015488685819571975
2459380.764270833 6.857112045235538 0.015501132184261015
2459380.7642824072 6.822237785782721 0.014887224758564013
2459380.7642939813 6.829769933866591 0.015222117428381978
2459380.7643055557 6.842411817526545 0.015809682225133882
2459380.7643171297 6.817041801379971 0.015016680118168667
2459380.7643287037 6.824264599142475 0.015728528625891813
2459380.7643287037 6.839051674377635 0.01585438165720224
2459380.7643402778 6.846882908743852 0.015783713716537175
2459380.764351852 6.802465183102377 0.015711363245361855
2459380.764363426 6.804557030544127 0.01553342861701684
2459380.764375 6.811888738088656 0.01578509405568171
2459380.7643865743 6.824205705933038 0.015502800254344749
2459380.7643865743 6.815222872357606 0.015296578694400507
2459380.7643981483 6.7894530834959665 0.015396710628260951
2459380.7644097223 6.803067777434989 0.015354157245960905
2459380.7644212963 6.840527748385601 0.014771661625747086
2459380.7644328703 6.828330660285615 0.015757596689220506
2459380.7644444443 6.8124039643879035 0.015028618762311487
2459380.7644560183 6.836167694778784 0.015091861520936938
2459380.7644560183 6.832016294602011 0.01512049417980597
2459380.764467593 6.805111015169035 0.015910973571084973
2459380.764479167 6.857250777958236 0.01514050338152271
2459380.764490741 6.827109330866025 0.015589407767524367
2459380.764502315 6.817951357399973 0.01548412275642245
2459380.764513889 6.815159976022271 0.01534114257458161
2459380.764513889 6.7926060582190635 0.015260631560942301
2459380.764525463 6.7802996707972385 0.015092919082846048
2459380.764537037 6.856272464104102 0.015134740257748077
2459380.764548611 6.870191096149621 0.015226242979556383
2459380.7645601854 6.816338260957473 0.014925276170012759
2459380.7645717594 6.7752495986292365 0.015335797677168618
2459380.7645833334 6.805159425995979 0.015380562476249455
2459380.7645833334 6.815622842480429 0.015098782150403684
2459380.7645949074 6.807755625766387 0.015150631133102029
2459380.7646064814 6.792594994397269 0.015256338265459603
2459380.7646180554 6.830888454637074 0.015287696292197082
2459380.7646296294 6.830459326973304 0.015384068291438966
2459380.764641204 6.8084642756130895 0.015697482757433386
2459380.764641204 6.853793276946495 0.015689920994057173
2459380.764652778 6.834334686006383 0.015532928748667626
2459380.764664352 6.823793870917599 0.016174038573473767
2459380.764675926 6.814968156689475 0.015165712901798719
2459380.7646875 6.807001887168938 0.014515082436125301
2459380.764699074 6.794262400333449 0.015199522277292219
2459380.764710648 6.793973832411219 0.015682374686098826
2459380.764710648 6.780711525179606 0.015416280292252718
2459380.764722222 6.823909279407611 0.01513801746747245
2459380.7647337965 6.81988922317871 0.01491513078767853
2459380.7647453705 6.819509798822112 0.015079363795750816
2459380.7647569445 6.850622797921473 0.015297927846777422
2459380.7647685185 6.816214999706223 0.014626267912317898
2459380.7647800925 6.819531320170193 0.015430895041974355
2459380.7647916665 6.796880662091488 0.01550157197136411
2459380.7648032405 6.834097499367956 0.014432495696963511
2459380.764814815 6.771384367227047 0.015639330307935857
2459380.764826389 6.8192842329214765 0.015095529634662647
2459380.764837963 6.789357206671508 0.015419160825631942
2459380.764837963 6.819617102720701 0.01545917681478449
2459380.764849537 6.867996106195343 0.015458247962184483
2459380.764861111 6.839599538127868 0.015484042981028224
2459380.764872685 6.832222795120933 0.015604694177682305
2459380.764884259 6.76706933525938 0.01566057141134548
2459380.7648958336 6.808978452765989 0.015840236569328127
2459380.7649074076 6.840538584803512 0.015354303156564938
2459380.7649074076 6.84307483351049 0.015513506611163843
2459380.7649189816 6.820028696279629 0.015066254193584832
2459380.7649305556 6.81624896855661 0.015593472899709344
2459380.7649421296 6.78248529581544 0.014819859542089473
2459380.7649537036 6.841250249798098 0.015072746354586535
2459380.7649652776 6.828054313374012 0.017415344524196692
2459380.7649768516 6.8488634800007775 0.01558218631990316
2459380.7649768516 6.827906510875176 0.015055670300928243
2459380.764988426 6.826297524246718 0.01529209326415222
2459380.765 6.821064867413889 0.015275216006344253
2459380.765011574 6.835187290204915 0.01573147777080493
2459380.765023148 6.8009417899499445 0.015052081705613975
2459380.765034722 6.80942365966125 0.015253338874778508
2459380.765034722 6.833912985733266 0.015477568377804365
2459380.765046296 6.790015947744403 0.014851055468196582
2459380.76505787 6.833581920280653 0.015278550897647037
2459380.7650694447 6.8235365620003465 0.01470529887540442
2459380.7650810187 6.839142210208615 0.015060981961879518
2459380.7650925927 6.854643418158013 0.014877966962813275
2459380.7651041667 6.814420072762295 0.014865114406414694
2459380.7651041667 6.838386748739167 0.014702835531209622
2459380.7651157407 6.887670818743808 0.014784494661223418
2459380.7651273147 6.838789091160199 0.015061971734743811
2459380.7651388887 6.813740361709951 0.01545682538802576
2459380.7651504627 6.829202637746097 0.015420764069408474
2459380.765162037 6.815716760308487 0.015433937800776173
2459380.765162037 6.846573125385176 0.015234182592483568
2459380.765173611 6.842784334591209 0.015681909457859192
2459380.7651851852 6.847581249026354 0.015117856786783998
2459380.7651967593 6.847052482609276 0.015620726214648968
2459380.7652083333 6.805873064727723 0.01541288005285601
2459380.7652199073 6.791519819658428 0.01620630837719905
2459380.7652314813 6.854933920405506 0.015313537327764842
2459380.7652314813 6.816471083594448 0.015464135143282239
2459380.7652430558 6.81842094295324 0.015442567204366386
2459380.76525463 6.839160878643082 0.015222762532551238
2459380.765266204 6.81430586091474 0.01523683435255339
2459380.765277778 6.78041625797719 0.01452547907535953
2459380.765289352 6.838103829198242 0.015154957476518384
2459380.765300926 6.840844557103547 0.015787655412781893
2459380.765300926 6.844578530997825 0.015815341211384677
2459380.7653125 6.837188439399529 0.015469510711086933
2459380.765324074 6.829990773150626 0.015493615853885392
2459380.7653356483 6.8333177130608815 0.014954008408650025
2459380.7653472223 6.8198449543526865 0.01642482833313883
2459380.7653587963 6.823538019681169 0.015302306072765596
2459380.7653587963 6.858307762051424 0.015471242066799536
2459380.7653703704 6.798286170425514 0.015716925503168316
2459380.7653819444 6.845313190220067 0.016083363305007238
2459380.7653935184 6.810723177226829 0.01554260101818553
2459380.7654050924 6.810741314148527 0.015254306162131644
2459380.765416667 6.79927784704691 0.015414213355010904
2459380.765428241 6.790266379797214 0.015049405323615043
2459380.765428241 6.805644339484224 0.015088300824121185
2459380.765439815 6.800692556217858 0.015236944737863292
2459380.765451389 6.835404198568511 0.01504402774888958
2459380.765462963 6.811507977637413 0.014978514548068998
2459380.765474537 6.849883370897758 0.015082387795947495
2459380.765486111 6.836502130604576 0.015238492028889787
2459380.765486111 6.800937033900117 0.015054187566155985
2459380.7654976854 6.849952442702915 0.015095228407224376
2459380.7655092594 6.811819083223926 0.015543794034516176
2459380.7655208334 6.805437054239733 0.015619571483149946
2459380.7655324074 6.85675257162547 0.01575584601833103
2459380.7655439815 6.822619057796474 0.015294128726060209
2459380.7655555555 6.808575248836704 0.015198230825973724
2459380.7655555555 6.81258859721973 0.015183078814126833
2459380.7655671295 6.860244523928439 0.015030135657715656
2459380.7655787035 6.79097628813735 0.016076843189898663
2459380.765590278 6.819571895600183 0.015092106562742865
2459380.765601852 6.796169411909454 0.01523308558671778
2459380.765613426 6.810394130015555 0.014610897267580556
2459380.765613426 6.798496552851922 0.014757401733808746
2459380.765625 6.85645477732992 0.015134752923462927
2459380.765636574 6.837223692475949 0.015503050623901607
2459380.765648148 6.822725433825124 0.016252082747579173
2459380.765659722 6.847677236423098 0.01583281921376443
2459380.7656712965 6.8375645947504315 0.015292429887641132
2459380.7656828705 6.842545532176078 0.015567623742640825
2459380.7656828705 6.838881468664295 0.01571150477080369
2459380.7656944445 6.808505997094358 0.014726179800762957
2459380.7657060185 6.847096616116132 0.01487018173165672
2459380.7657175926 6.785046749049303 0.015364971466755719
2459380.7657291666 6.8399031193847515 0.01562457684754117
2459380.7657407406 6.835241828262409 0.01673060994420737
2459380.7657407406 6.812199667328319 0.016584855791506332
2459380.7657523146 6.8139421857992675 0.017084330329867954
2459380.765763889 6.855415899119577 0.018150976499809672
2459380.765775463 6.816840136044092 0.01940716732061714
2459380.765787037 6.822805593423545 0.01896525897919514
2459380.765798611 6.801446986776058 0.01840851025123511
2459380.765810185 6.8321212850883475 0.020239498456897025
2459380.765810185 6.880497002824847 0.019938766340554217
2459380.765821759 6.835855342369386 0.02118113269826377
2459380.765833333 6.789972849386603 0.023341488042545065
2459380.7658449076 6.791342227920475 0.021813022352653973
2459380.7658564816 6.8004195786048 0.021377016382789778
2459380.7659143517 7.078314386103094 0.023731499829502865
2459380.765925926 6.906494834680493 0.021707161059510687
2459380.7659375 6.899873589982238 0.02021808230820549
2459380.7659375 6.993315928027573 0.021268435883684243
2459380.765949074 6.801886003054283 0.021167636394003705
2459380.765960648 6.862512203522253 0.021432329007442904
2459380.765972222 6.834934888825795 0.020374812087217923
2459380.765983796 6.803797161678724 0.02125248770860464
2459380.76599537 6.835407738507015 0.020458318525828953
2459380.7660069442 6.80103041489862 0.019047436236505236
2459380.7660069442 6.778598875923925 0.019250653775796055
2459380.7660185187 6.800551381028758 0.018115382017637932
2459380.7660300927 6.791191927052405 0.01890726137804831
2459380.7660416667 6.823566069768506 0.017585713721497764
2459380.7660532407 6.832419937338627 0.017597001147494785
2459380.7660648148 6.836317088788809 0.0162499562108303
2459380.7660648148 6.816974667919532 0.01669096546862283
2459380.766076389 6.842950014051483 0.01665311020499389
2459380.766087963 6.823920741266835 0.01586573619294362
2459380.7660995373 6.84600267035876 0.015615009832933631
2459380.7661111113 6.827453240174443 0.015338029485122499
2459380.7661226853 6.803660346814001 0.01536971008869038
2459380.7661342593 6.840547687722748 0.01590560841427326
2459380.7661342593 6.796084510588593 0.01554986702043083
2459380.7661458333 6.8320945584476656 0.014848966089301233
2459380.7661574073 6.8175515840728425 0.014882841647529774
2459380.7661689813 6.857551841196545 0.01500283584486411
2459380.7661805553 6.796013868178011 0.015095988223125018
2459380.76619213 6.847284555947085 0.015519168424361919
2459380.76619213 6.8085419426001925 0.015533506070197007
2459380.766203704 6.855939496937906 0.015742704533828065
2459380.766215278 6.778475833394572 0.015034539131759036
2459380.766226852 6.844888062215477 0.015018778351166882
2459380.766238426 6.811756405495518 0.014593207241313518
2459380.76625 6.818062557693122 0.015439087172156744
2459380.766261574 6.824786289114432 0.016457493938658033
2459380.766261574 6.802248453891589 0.016033639778235867
2459380.7662731484 6.851700475895819 0.015512969471134607
2459380.7662847224 6.834937651439909 0.015449126336598014
2459380.7662962964 6.831612730327829 0.014539013209351971
2459380.7663078704 6.862255786523769 0.015625236902841056
2459380.7663194444 6.801258098250677 0.015443315534789016
2459380.7663194444 6.800732753124346 0.015402496843545044
2459380.7663310184 6.840664261676207 0.01540305497925767
2459380.7663425924 6.809026906246495 0.016168231705143782
2459380.7663541664 6.808491952066475 0.0157282136477889
2459380.766365741 6.806923398752834 0.015189772421905863
2459380.766377315 6.8141424197983325 0.01601604487544734
2459380.766388889 6.775410860148797 0.01563724845602296
2459380.766388889 6.815316529878808 0.0157557992695904
2459380.766400463 6.787208993547469 0.014863834032723644
2459380.766412037 6.817629420209161 0.0152796275752923
2459380.766423611 6.836821133681409 0.01614884104755154
2459380.766435185 6.809429135904712 0.014783470519640685
2459380.7664467595 6.787945789465081 0.014465011813236046
2459380.7664583335 6.7918599015700805 0.01479061908483132
2459380.7664583335 6.780185489435785 0.014359782888936225
2459380.7664699075 6.820422930317407 0.015044047367226329
2459380.7664814815 6.797609915209063 0.016510351833430467
2459380.7664930555 6.873905336375933 0.015188537767318575
2459380.7665046295 6.838503678461275 0.015020270586717835
2459380.7665162035 6.8539739169338505 0.015066528944432663
2459380.7665162035 6.811287719019165 0.014957946846293178
2459380.766527778 6.80289268465791 0.014507782153389387
2459380.766539352 6.838649979739343 0.016027384461397
2459380.766550926 6.809512730770543 0.01572798786544917
2459380.7665625 6.857189941473073 0.015116127668577044
2459380.766574074 6.797459211521676 0.015255033397654476
2459380.766585648 6.8258369457473185 0.015507852839293432
2459380.766585648 6.836323007882528 0.015401291146656736
2459380.766597222 6.818115405127737 0.015964028106245472
2459380.766608796 6.77961797341236 0.015884058278768202
2459380.7666203706 6.811600240799151 0.015305484350995966
2459380.7666319446 6.8582380462056 0.01565640798120216
2459380.7666435186 6.885806078246316 0.01572015478967674
2459380.7666435186 6.871930122803085 0.015791212713890238
2459380.7666550926 6.878680009309224 0.01564536074164166
2459380.7666666666 6.782905737083758 0.015343095769595848
2459380.7666782406 6.81345415566192 0.01539448799655708
2459380.7666898146 6.755802936568778 0.01605332792742574
2459380.766701389 6.828252274016218 0.01626290295834382
2459380.766712963 6.80934322021928 0.016251708765021
2459380.766712963 6.824010859581992 0.016010807614496653
2459380.766724537 6.822555279833691 0.01577851065562069
2459380.766736111 6.81207879878147 0.015770103453119876
2459380.766747685 6.8552539908368635 0.015350802149680754
2459380.766759259 6.8136858938599465 0.015870592803841562
2459380.766770833 6.822760866560656 0.01544864089105297
2459380.766782407 6.824685881613635 0.014888537999323973
2459380.766782407 6.863495251420333 0.015137389229811738
2459380.7667939817 6.8210746607026875 0.015720415939670943
2459380.7668055557 6.829475923251095 0.015131168267623113
2459380.7668171297 6.79516422711403 0.0156987604574956
2459380.7668287037 6.86295579648282 0.0157545692907732
2459380.7668402777 6.7799616798852105 0.015681467142291038
2459380.7668402777 6.823826017727668 0.015979511214887828
2459380.7668518517 6.80654363481469 0.014991928625075715
2459380.7668634257 6.831458245471501 0.01469578000458277
2459380.766875 6.862222990733211 0.015427225199899289
2459380.766886574 6.817968300609388 0.015182727797435378
2459380.766898148 6.812551481101736 0.016152889538988205
2459380.7669097222 6.791314621699327 0.015603537462443721
2459380.7669097222 6.7729926872223265 0.015545255738536911
2459380.7669212963 6.844271380886961 0.01647487354421026
2459380.7669328703 6.875007988547996 0.01583922527127206
2459380.7669444443 6.784774674470014 0.01598308846134946
2459380.7669560187 6.806751574087758 0.015325747460652014
2459380.7669675928 6.784808732021642 0.01582876980524568
2459380.7669675928 6.778188308332671 0.015897660446636576
2459380.766979167 6.814857105799173 0.015599313846020453
2459380.766990741 6.802162394547028 0.015210520730120334
2459380.767002315 6.833071918701287 0.015185868806095747
2459380.767013889 6.814399840958656 0.015345283371344436
2459380.767025463 6.855054680124188 0.015880625102318524
2459380.767037037 6.794379350498249 0.014907345002151802
2459380.767037037 6.801209728799143 0.015114039382825562
2459380.7670486113 6.8442204460982845 0.015125557255074045
2459380.7670601853 6.7877801965172475 0.014468638497974924
2459380.7670717593 6.839882002987337 0.015006538301514783
2459380.7670833333 6.848720320413519 0.015793691760203662
2459380.7670949074 6.861621847461024 0.015119215041821968
2459380.7671064814 6.82495257513725 0.0155610473906669
2459380.7671064814 6.795963381652013 0.015373492063886269
2459380.7671180554 6.840603316824386 0.01563974492325305
2459380.76712963 6.884355859109763 0.016089244433120004
2459380.767141204 6.830353090567118 0.016239342420750875
2459380.767152778 6.800996652790999 0.01543050448652606
2459380.767164352 6.836959438074245 0.01568340153577631
2459380.767164352 6.858393196861868 0.016135771786601947
2459380.767175926 6.778522971625308 0.015689667450553755
2459380.7671875 6.839902897195354 0.015517011074813312
2459380.767199074 6.842043716593905 0.015792142453528057
2459380.767210648 6.822349780453501 0.015374990213189443
2459380.7672222224 6.803424888605096 0.015824181063502318
2459380.7672337964 6.775647136281148 0.016019230439332198
2459380.7672337964 6.837590014826074 0.016246806748385145
2459380.7672453704 6.801325218319328 0.015722490583346762
2459380.7672569444 6.873219605010344 0.014958629820030715
2459380.7672685185 6.805366073780857 0.015298554803035505
2459380.7672800925 6.810391324675858 0.016462712709766316
2459380.7672916665 6.8081277374286016 0.015767507058451674
2459380.7672916665 6.851595175657324 0.01586491377789373
2459380.767303241 6.821599110282247 0.015447927167158797
2459380.767314815 6.845393352908492 0.016123402388023733
2459380.767326389 6.786892780441419 0.015868293857184662
2459380.767337963 6.814035752547876 0.015366914135451585
2459380.767349537 6.8390599558841325 0.015300406507918996
2459380.767361111 6.829546793767162 0.015644854957031017
2459380.767361111 6.874568557480008 0.015900780649775983
2459380.767372685 6.832231078494931 0.015832021691595793
2459380.767384259 6.807108702368249 0.015224807667803403
2459380.7673958335 6.804124813831279 0.015749512132540503
2459380.7674074075 6.847854630129711 0.014974385767299281
2459380.7674189815 6.811916536734722 0.0159258219497837
2459380.7674189815 6.8272835762905 0.015496621745857371
2459380.7674305555 6.805805247270768 0.01578314472110358
2459380.7674421296 6.848832219045584 0.01578115223493433
2459380.7674537036 6.798659238616204 0.0163258692545405
2459380.7674652776 6.78030552285611 0.015525631116705024
2459380.767476852 6.839798377912879 0.015204632033662764
2459380.767488426 6.8366495377536145 0.015665491397524645
2459380.767488426 6.8343986937434 0.015433238745375579
2459380.7675 6.846743764361896 0.016073726734206626
2459380.767511574 6.828445826246374 0.015312269720999255
2459380.767523148 6.815611292481294 0.01549564457862612
2459380.767534722 6.8204631835636045 0.015077481050820745
2459380.767546296 6.87048586481263 0.015567277581826867
2459380.7675578706 6.828073920272538 0.015383648131187389
2459380.7675578706 6.861646475694925 0.015331906064662613
2459380.7675694446 6.82383829674064 0.01572900039336314
2459380.7675810186 6.808883788516931 0.015030917409263534
2459380.7675925926 6.78049057053481 0.01539081554385142
2459380.7676041666 6.84577694047464 0.015881255765540402
2459380.7676157407 6.834806960393661 0.01590557800330385
2459380.7676157407 6.832935134968529 0.015984521897586302
2459380.7676273147 6.837314257355232 0.01579596305631463
2459380.7676388887 6.78746775980838 0.01624937337991434
2459380.767650463 6.834045842348231 0.01576301900879975
2459380.767662037 6.815249778033759 0.01584156402255536
2459380.767673611 6.819973447402494 0.01517648286119654
2459380.767685185 6.830934470045819 0.015901693442499164
2459380.767685185 6.817981066228456 0.0153654402903739
2459380.767696759 6.8592819303344035 0.015549898491418227
2459380.767708333 6.792959374274331 0.016252382013652634
2459380.767719907 6.815006292266802 0.015449665754997866
2459380.7677314817 6.826345481987295 0.01500681718140211
2459380.7677430557 6.844590015104777 0.015625292904829172
2459380.7677546297 6.828800870162021 0.01597262604350236
2459380.7677546297 6.804669076522402 0.015939619789698743
2459380.7677662037 6.828327303598566 0.015605553681170435
2459380.7677777777 6.855093682349794 0.01646849768848176
2459380.7677893518 6.808703971592984 0.015798569107846737
2459380.7678009258 6.844538089270556 0.01500694499523018
2459380.7678125 6.837109237621806 0.015614581484830465
2459380.7678125 6.815050704984906 0.015317769625797492
2459380.7678240743 6.855146448387022 0.015991603080032158
2459380.7678356483 6.80901858597647 0.016156408123948595
2459380.7678472223 6.832013226690006 0.0162918445753396
2459380.7678587963 6.786381343205279 0.015673883267335036
2459380.7678703703 6.814711009125332 0.015914014112028432
2459380.7678819443 6.842260394087753 0.015301989656078924
2459380.7678819443 6.815472904085786 0.01547795025892237
2459380.7678935183 6.8088461794648145 0.015206503857743576
2459380.767905093 6.811103032302399 0.015334431828728193
2459380.767916667 6.809928224149702 0.01582845333786999
2459380.767928241 6.854728565184126 0.016000839214263093
2459380.767939815 6.827264334748057 0.015924999629926547
2459380.767939815 6.7931179789422 0.01570071000340291
2459380.767951389 6.820114311175433 0.015818896572230293
2459380.767962963 6.809808222503258 0.016520409495998884
2459380.767974537 6.834505276360205 0.016255700429123054
2459380.7679861113 6.839290559249872 0.015785780305905276
2459380.7679976854 6.811089370014565 0.015501177578967778
2459380.7680092594 6.825985120840087 0.01601904024374332
2459380.7680092594 6.789596954685593 0.015926934716512867
2459380.7680208334 6.857161907435722 0.015982630471182275
2459380.7680324074 6.830486042828677 0.015783264071145005
2459380.7680439814 6.850114550675555 0.015144052915788108
2459380.7680555554 6.8185045272189155 0.015522781599221977
2459380.7680671294 6.854997608081056 0.016084512310683936
2459380.7680671294 6.777157063063863 0.015569853869471593
2459380.768078704 6.833068346821878 0.01547506515452331
2459380.768090278 6.828802340549086 0.01592744413233515
2459380.768101852 6.827631690752811 0.01555970376597076
2459380.768113426 6.793715448696871 0.015797532830574102
2459380.768125 6.792055155621301 0.015160517208413328
2459380.768136574 6.800602551012786 0.015379210287223386
2459380.768136574 6.842256055194423 0.015642558353500376
2459380.768148148 6.83357841072415 0.0153909419574592
2459380.7681597224 6.837241832708789 0.01652656375626577
2459380.7681712965 6.823885484805856 0.016011213491290213
2459380.7681828705 6.824657952814557 0.015897164949087394
2459380.7681944445 6.869520066905612 0.015759701328721207
2459380.7682060185 6.7911604595523505 0.016623764203652
2459380.7682060185 6.807710006843455 0.016222795102132623
2459380.7682175925 6.834093298889624 0.016324607737881854
2459380.7682291665 6.854339346432696 0.015726257706108696
2459380.7682407405 6.851586067510925 0.016109483629441836
2459380.768252315 6.834897296281821 0.016103006003931206
2459380.768263889 6.854107602681862 0.015885126797274097
2459380.768263889 6.876374976912621 0.01585335701263094
2459380.768275463 6.809794856495253 0.015796971414948173
2459380.768287037 6.828523344264263 0.01602187642428771
2459380.768298611 6.846232094848964 0.015791731386859343
2459380.768310185 6.82748220947837 0.015889868522897015
2459380.768321759 6.842237320441465 0.015840328224449668
2459380.7683333335 6.839343770350616 0.015100885541778625
2459380.7683333335 6.866832885794801 0.01570461471773633
2459380.7683449076 6.828090519945072 0.016072817783732554
2459380.7683564816 6.839782633626519 0.015913364051241972
2459380.7683680556 6.833101908740358 0.01621846590479532
2459380.7683796296 6.832179002902008 0.016290112198831398
2459380.7683912036 6.825610620083396 0.01590308658814633
2459380.7683912036 6.84796159228005 0.015949916531013155
2459380.7684027776 6.831743331613633 0.016083855135319187
2459380.7684143516 6.808163213769892 0.01630549585931062
2459380.768425926 6.827087437404146 0.016101092669911127
2459380.7684375 6.8032450180691795 0.01624532495390085
2459380.768449074 6.803639513407899 0.01602540541318658
2459380.768460648 6.838834858060282 0.015719200512099213
2459380.768460648 6.8897580460384065 0.015783828206202357
2459380.768472222 6.85512441098427 0.015583038334449791
2459380.768483796 6.802211914262123 0.01635769416309872
2459380.76849537 6.834457496108585 0.015741485102893922
2459380.7685069446 6.840706526033004 0.016311121183655387
2459380.7685185187 6.839960986280418 0.01686456878004286
2459380.7685185187 6.82561322692461 0.01612950277089996
2459380.7685300927 6.8090753581974885 0.015168017180297848
2459380.7685416667 6.804572611273428 0.01625130617879002
2459380.7685532407 6.837880500072365 0.015395397205657219
2459380.7685648147 6.81891604138506 0.015880827381437743
2459380.7685763887 6.799780036388255 0.01577866044866758
2459380.768587963 6.789385687223445 0.015594661174331947
2459380.768587963 6.808910122901215 0.015811061838000975
2459380.768599537 6.851815135976529 0.015382017243851178
2459380.768611111 6.81081572326966 0.015302565487022553
2459380.768622685 6.797635135715473 0.015281278333940157
2459380.7686342592 6.861590935468276 0.016065069234240337
2459380.7686458332 6.807925159454514 0.01573597165547564
2459380.7686458332 6.810333634323848 0.01559399585153478
2459380.7686574073 6.885052409798997 0.01617682322053527
2459380.7686689813 6.782257530572607 0.016042933053470352
2459380.7686805557 6.794920653508554 0.016116807463532053
2459380.7686921298 6.827911566942219 0.01592734990269586
2459380.768703704 6.796487032186499 0.01671696672081146
2459380.768715278 6.867099194565998 0.016082725186402767
2459380.768715278 6.855325637920671 0.016296816113284665
2459380.768726852 6.849489531830497 0.015778963912993077
2459380.768738426 6.805856484471934 0.015114055429472157
2459380.76875 6.822093925128095 0.015601792921059888
2459380.7687615743 6.785081201677005 0.015631027101256207
2459380.7687731483 6.840688612149763 0.015477102162344745
2459380.7687731483 6.845307615807553 0.015990262501444197
2459380.7687847223 6.789514801961601 0.01555371152353894
2459380.7687962963 6.833129388864854 0.015438669393420094
2459380.7688078703 6.83404198193984 0.016499131542275534
2459380.7688194443 6.805500972573674 0.016432205293074528
2459380.7688310184 6.843542308146094 0.015403717863005663
2459380.7688425924 6.8244716137005 0.016256219866924767
2459380.7688425924 6.808996461127719 0.01597214622298849
2459380.768854167 6.7816011987925995 0.015783589766281466
2459380.768865741 6.818158310042803 0.01597628232880274
2459380.768877315 6.826177237007108 0.01611681043468927
2459380.768888889 6.783565242985611 0.015200105190001312
2459380.768900463 6.8217453017327765 0.015701190796690377
2459380.768912037 6.825421271041763 0.015750950169829192
2459380.768912037 6.850917387268825 0.015605968224939351
2459380.768923611 6.805477398502048 0.016021363637848708
2459380.7689351854 6.819321410199257 0.01609731459437805
2459380.7689467594 6.794158264373219 0.016083652144170006
2459380.7689583334 6.835304580030914 0.015810297671802802
2459380.7689699074 6.801449394206192 0.016777281131306544
2459380.7689699074 6.85059708619677 0.016426177743867454
2459380.7689814814 6.8187012624716195 0.015998658245689343
2459380.7689930554 6.838154856802725 0.01696871518530788
2459380.7690046295 6.852026008742775 0.01612101799542882
2459380.769016204 6.829982007818104 0.016227132626759403
2459380.769027778 6.846817101197506 0.015278650946988851
2459380.769039352 6.808993405263897 0.015246822173632369
2459380.769039352 6.7930344951272525 0.015355136324350005
2459380.769050926 6.861289306841861 0.01482589763116871
2459380.7690625 6.844047123828603 0.015346364439070928
2459380.769074074 6.8106526238246365 0.01515344518983468
2459380.769085648 6.806821532554243 0.015357327800350314
2459380.769097222 6.889490256133386 0.016094795654322317
2459380.7691087965 6.83017778844006 0.016819454003220054
2459380.7691087965 6.80070406711195 0.01663136796061455
2459380.7691203705 6.803475218850617 0.01577613351261335
2459380.7691319445 6.868256569233627 0.015384276551861701
2459380.7691435185 6.832873438955089 0.015971058549097382
2459380.7691550925 6.846849107474029 0.015425929697500385
2459380.7691666665 6.84597033230403 0.015400802974814444
2459380.7691666665 6.857619332292704 0.01563831898081372
2459380.7691782406 6.804096470804919 0.01638447214901984
2459380.769189815 6.865133523953632 0.015711991654581828
2459380.769201389 6.821096761637237 0.015708681378172197
2459380.769212963 6.857393640424026 0.015314831927847711
2459380.769224537 6.845009737634958 0.016286956160686487
2459380.769236111 6.832752527614718 0.016245783145833748
2459380.769236111 6.842572658854681 0.01597267411228462
2459380.769247685 6.804037766399049 0.014785021677793856
2459380.769259259 6.829679404463318 0.015713161124393717
2459380.769270833 6.871604399703583 0.016101948534297396
2459380.7692824076 6.800930823835137 0.015399353621175168
2459380.7692939816 6.843202239758081 0.01556107000176646
2459380.7692939816 6.838293789244378 0.015984246163161388
2459380.7693055556 6.830094096215633 0.0161043384869091
2459380.7693171296 6.839964760535129 0.015368615042646465
2459380.7693287036 6.827509073695249 0.015753596727057107
2459380.7693402776 6.811945658646157 0.01574102848050256
2459380.7693518517 6.810792434466953 0.015923633138665384
2459380.769363426 6.835727870850964 0.015982034191981357
2459380.769363426 6.834729315408089 0.01569415776030751
2459380.769375 6.81168256637712 0.015345558984835425
2459380.769386574 6.7877328941116515 0.015650816888678268
2459380.769398148 6.835833064539066 0.01580096213204328
2459380.769409722 6.82699285696897 0.0151855476545087
2459380.769421296 6.820381982381405 0.015530413113244435
2459380.769421296 6.8243910381122275 0.015825153603820405
2459380.76943287 6.837840971088091 0.015191642682384767
2459380.769444444 6.865721245228712 0.01663884146771792
2459380.7694560187 6.8523126848406255 0.015299553566683732
2459380.7694675927 6.8171950147541365 0.015859604530483365
2459380.7694791667 6.801286927072597 0.015804617948560886
2459380.7694907407 6.841273922743864 0.016069401059404
2459380.7694907407 6.844120103153846 0.01565999603203568
2459380.7695023147 6.805456881367715 0.016707366909769067
2459380.7695138888 6.8071560520083105 0.01617556326801743
2459380.7695254628 6.85016693082317 0.016602813089207583
2459380.7695370372 6.83682521449387 0.01601105899359884
2459380.7695486112 6.848281490347943 0.01619201695890126
2459380.7695601853 6.827614145727451 0.01601220516979937
2459380.7695601853 6.789206634279176 0.0158115692257278
2459380.7695717593 6.853783761433969 0.01559844557242478
2459380.7695833333 6.806169999848703 0.015918091993147938
2459380.7695949073 6.813852136848129 0.015498717303811365
2459380.7696064813 6.800389947082949 0.015378756221518526
2459380.769618056 6.823416867274346 0.01585118462963597
2459380.769618056 6.835377993266216 0.01622190168807918
2459380.76962963 6.795131966474867 0.015826218179788482
2459380.769641204 6.830842323908361 0.015842409761534188
2459380.769652778 6.78404964363022 0.0156946061495894
2459380.769664352 6.832943107370656 0.0160947879884212
2459380.769675926 6.863968462315857 0.016374790578013856
2459380.7696875 6.832095357146119 0.015867375896462064
2459380.7696875 6.794271465177732 0.016198671479572442
2459380.769699074 6.842339631328174 0.016392878294268318
2459380.7697106483 6.808314286540912 0.01601789393813917
2459380.7697222224 6.839463150476074 0.017399819409875124
2459380.7697337964 6.817657767320688 0.016442513893734318
2459380.7697453704 6.799826408358181 0.016176910370007357
2459380.7697453704 6.805721306769203 0.0162790947953967
2459380.7697569444 6.83272366870385 0.016526372505201767
2459380.7697685184 6.859443429222256 0.016399000259336508
2459380.7697800924 6.838235143587485 0.016375039437335613
2459380.769791667 6.8116577705222054 0.016802818213616868
2459380.769803241 6.8156951687710885 0.015820521728724113
2459380.769814815 6.8062549483574 0.016556516879968904
2459380.769814815 6.814779192858153 0.016783286686692624
2459380.769826389 6.82283775506554 0.016189065871750143
2459380.769837963 6.8328497685400835 0.016177070232954786
2459380.769849537 6.827060647064209 0.015425543290819521
2459380.769861111 6.80225822695803 0.015983567774795444
2459380.769872685 6.850299997022032 0.016168861212875644
2459380.7698842594 6.805492951698928 0.01692278868569156
2459380.7698842594 6.793129115261153 0.016539855833538876
2459380.7698958335 6.808034194954302 0.01623389995223067
2459380.7699074075 6.821351219124726 0.016772562407556334
2459380.7699189815 6.816415967915458 0.01593642273688305
2459380.7699305555 6.8327215112376605 0.016681324219270568
2459380.7699421295 6.826685320675323 0.016258744186667812
2459380.7699421295 6.838227016487443 0.01595935566583429
2459380.7699537035 6.844852236609811 0.0158787131935303
2459380.769965278 6.843618235254019 0.01623035696702256
2459380.769976852 6.813001974072061 0.01672719945861049
2459380.769988426 6.81367792979592 0.016365992693293026
2459380.77 6.856049418389149 0.016557440675758688
2459380.770011574 6.851952901187716 0.016604325024761713
2459380.770011574 6.808267940184572 0.016900170049493502
2459380.770023148 6.871725185670424 0.016182567302712052
2459380.770034722 6.828225573155694 0.016704880806214354
2459380.770046296 6.826774491441324 0.016525412523141592
2459380.7700578705 6.805675725631326 0.017082537222285744
2459380.7700694446 6.857253212798418 0.016762019549303175
2459380.7700694446 6.788497110585211 0.016911620866954344
2459380.7700810186 6.826079662462731 0.01750905223137678
2459380.7700925926 6.835892060567898 0.016405995605213986
2459380.7701041666 6.822117934827131 0.016888049600343024
2459380.7701157406 6.81064071456498 0.016660848282805327
2459380.7701273146 6.81746593767473 0.01700159502171587
2459380.770138889 6.789470324750764 0.016992730105628604
2459380.770138889 6.8308558341124295 0.01700718622153841
2459380.770150463 6.8392938810949895 0.016495057417649662
2459380.770162037 6.826896561542607 0.017009054502490725
2459380.770173611 6.83723065034527 0.016823351573074012
2459380.770185185 6.845183756489642 0.015985059749586267
2459380.770196759 6.850919376210158 0.017516832776270027
2459380.770196759 6.82054972065212 0.017644814039311018
2459380.770208333 6.80891444343109 0.016892867063399753
2459380.7702199076 6.858124882235246 0.016329113993866076
2459380.7702314816 6.824395248253551 0.016415130005562568
2459380.7702430557 6.813103138101648 0.017808463390438442
2459380.7702546297 6.8825440530173525 0.016534950009014518
2459380.7702662037 6.868272763421499 0.016588571192942176
2459380.7702662037 6.860541492131998 0.016249509278723637
2459380.7702777777 6.810455423168228 0.016258020400204857
2459380.7702893517 6.8856918632314885 0.016544408600024103
2459380.7703009257 6.782736849088823 0.016590906881465185
2459380.7703125 6.832371563052342 0.016694873241233008
2459380.770324074 6.846420071932337 0.017419351156536513
2459380.770335648 6.861735102170331 0.01777984158404259
2459380.770335648 6.819089397480817 0.0175826376586517
2459380.770347222 6.827270123850183 0.017473249678387873
2459380.770358796 6.839526973055665 0.01593578135766647
2459380.7703703702 6.831812162204476 0.01754191359307827
2459380.7703819443 6.863200345918682 0.016970577512966257
2459380.7703935187 6.837436258633882 0.017034067879477848
2459380.7703935187 6.8303212479441955 0.016923279748422237
2459380.7704050927 6.854105752045336 0.016805143170777605
2459380.7704166668 6.834816189977105 0.016860742993075335
2459380.7704282408 6.8489165313159655 0.0178907524304702
2459380.770439815 6.845605127561636 0.017711487023596335
2459380.770451389 6.812043439303118 0.017733860586316683
2459380.770462963 6.83847859193208 0.016614126146797744
2459380.770462963 6.827881950610673 0.016909257110945854
2459380.770474537 6.837022840486065 0.017643226103436296
2459380.7704861113 6.848706867894491 0.017844560697643716
2459380.7704976853 6.8427803502495825 0.017597283861342114
2459380.7705092593 6.845434937987524 0.017360922602765012
2459380.7705208333 6.856939309248692 0.017361636370113075
2459380.7705208333 6.825270564959694 0.017394559198266768
2459380.7705324073 6.820540022610801 0.017214390199109114
2459380.7705439813 6.831118889047194 0.017170439474903584
2459380.7705555554 6.813902936685143 0.017348832429914824
2459380.77056713 6.856116542736825 0.01690307958195845
2459380.770578704 6.858542434153045 0.017052532822417713
2459380.770590278 6.825879813931352 0.017017568847872148
2459380.770590278 6.847505176188133 0.01732063643500818
2459380.770601852 6.835043391802837 0.01674560180674959
2459380.770613426 6.848054555659483 0.016317230205726042
2459380.770625 6.82050080363928 0.016953869785218605
2459380.770636574 6.834269574745574 0.01733159280546343
2459380.7706481484 6.820387176196831 0.01699425653546202
2459380.7706597224 6.819743474591005 0.017626118401797064
2459380.7706597224 6.839200671025698 0.017693249948641
2459380.7706712964 6.8114694866328405 0.016781153556305935
2459380.7706828704 6.860681074777296 0.01672946117926678
2459380.7706944444 6.795813559117009 0.016587035231658522
2459380.7707060184 6.825928642849907 0.017117066284321365
2459380.7707175924 6.7857122941580075 0.017380050865203195
2459380.7707175924 6.789004523620096 0.017580242139367125
2459380.7707291665 6.8149192246183246 0.01743945728930605
2459380.770740741 6.848864302244018 0.017161267769725118
2459380.770752315 6.816197925356039 0.01625417756306405
2459380.770763889 6.82499272805457 0.017728821230265077
2459380.770775463 6.836774380042841 0.0174715356353592
2459380.770787037 6.82243509472893 0.016815948606309996
2459380.770787037 6.852941885322514 0.01701165682244158
2459380.770798611 6.833395841342495 0.017489698983829963
2459380.770810185 6.819246833085189 0.0158984380556681
2459380.7708217595 6.8939898696912065 0.016660988745019104
2459380.7708333335 6.8206733943323945 0.016663810878682697
2459380.7708449075 6.839936247964235 0.016986031797164132
2459380.7708449075 6.838124263540373 0.016788973555171338
2459380.7708564815 6.8638832456896965 0.01707550677159492
2459380.7708680555 6.845619031104271 0.017709898635731216
2459380.7708796295 6.85078705162331 0.017225867705407905
2459380.7708912035 6.850647638228986 0.01704430287197247
2459380.7709027776 6.825432330731815 0.016766610295110354
2459380.770914352 6.834069493274884 0.017239796866211955
2459380.770914352 6.824659253480896 0.017111812338141116
2459380.770925926 6.823241006872551 0.016415903910978163
2459380.7709375 6.860162117457105 0.016428853846735352
2459380.770949074 6.864917896001368 0.016835669150771
2459380.770960648 6.7920037127845125 0.016733182692061296
2459380.770972222 6.828037727770369 0.017245027311758504
2459380.770972222 6.8451267277822625 0.017191835466483014
2459380.770983796 6.829895428629409 0.01669092821179989
2459380.7709953706 6.862013004606996 0.016354170224670218
2459380.7710069446 6.854233434713858 0.01689476286411736
2459380.7710185186 6.831685205416652 0.016624167361214512
2459380.7710300926 6.875206299360312 0.017585877391489743
2459380.7710416666 6.833469685156476 0.016841277097967074
2459380.7710416666 6.848769499094652 0.01680113149394497
2459380.7710532406 6.8421298700680095 0.01676365791658808
2459380.7710648146 6.856887989930194 0.017193025911764664
2459380.7710763887 6.854793522104139 0.017675591528582363
2459380.771087963 6.81438838592929 0.01749076355456616
2459380.771099537 6.82419575826582 0.017872310814446065
2459380.771111111 6.8355985168316 0.016634225124419776
2459380.771111111 6.8657974003313 0.016650547117331563
2459380.771122685 6.827030718418524 0.016797973775487064
2459380.771134259 6.816668309105096 0.01627712075940594
2459380.771145833 6.8226785989872285 0.01644686009238756
2459380.771157407 6.801183646438571 0.016080248359140466
2459380.7711689817 6.798396425574915 0.016657090151217958
2459380.7711689817 6.799345467922982 0.016497042946774093
2459380.7711805557 6.8333637737492685 0.016081339186175922
2459380.7711921297 6.858957467668957 0.016000997782936982
2459380.7712037037 6.85838077163256 0.016248540858298726
2459380.7712152777 6.857195137151549 0.017443261831684608
2459380.7712268517 6.825654063401578 0.017501763620946537
2459380.7712384257 6.825271742427934 0.015907552178435386
2459380.7712384257 6.8267368402443145 0.01640822919109901
2459380.77125 6.866872606324557 0.016830221294371936
2459380.7712615742 6.841134104537512 0.015603910519350297
2459380.7712731482 6.815463091002303 0.016389109999550063
2459380.7712847223 6.811383956269448 0.016220763897734296
2459380.7712962963 6.839439679984181 0.016183500442437194
2459380.7712962963 6.85908674863255 0.015901339172616692
2459380.7713078703 6.868162000859189 0.016041048672423903
2459380.7713194443 6.818467925957756 0.01630591882580818
2459380.7713310183 6.854751922472814 0.016417271319473084
2459380.771342593 6.834759890587336 0.016167734431595443
2459380.771354167 6.828174451255076 0.01575524488286665
2459380.771365741 6.8397079946442885 0.015991787306364497
2459380.771365741 6.87109361888161 0.015475932820422242
2459380.771377315 6.8269771744471734 0.016820852990565884
2459380.771388889 6.8490748890735 0.016628587907732546
2459380.771400463 6.834986984942868 0.016110457588585047
2459380.771412037 6.828518548808051 0.015557115966348503
2459380.7714236113 6.825395386582234 0.017007008972192213
2459380.7714236113 6.834670464968771 0.01689980593219378
2459380.7714351853 6.8422458328942755 0.016519167164658195
2459380.7714467593 6.827081020258148 0.016430111399982475
2459380.7714583334 6.853310253503154 0.015856479031026875
2459380.7714699074 6.860111249835618 0.017235656233721194
2459380.7714814814 6.835966687028404 0.016478453133814797
2459380.7714930554 6.889375336613479 0.016769268552958322
2459380.7714930554 6.859284424072771 0.016375035172896433
2459380.7715046294 6.853302843275622 0.0167002036399697
2459380.771516204 6.826949491354143 0.01650833684164537
2459380.771527778 6.839050288843148 0.01652660887408377
2459380.771539352 6.8718150135881855 0.016194380172036123
2459380.771550926 6.814323147356647 0.016117638944917606
2459380.7715625 6.844312289975467 0.016361327116375217
2459380.7715625 6.853571300528791 0.01629836506619095
2459380.771574074 6.778997478902897 0.016084562182677592
2459380.771585648 6.83941333384526 0.015917507888953825
2459380.7715972224 6.869929753820601 0.016112988207777755
2459380.7716087964 6.855238650776253 0.016021087621392163
2459380.7716203704 6.833277713430943 0.016061575777965156
2459380.7716203704 6.847509002503332 0.015868667979131786
2459380.7716319445 6.854383035083143 0.016257688290566
2459380.7716435185 6.830754657410464 0.01566443735298882
2459380.7716550925 6.8661830509609585 0.01690869889668382
2459380.7716666665 6.880816584592604 0.01696196225150108
2459380.771678241 6.830505357309618 0.01636211576890163
2459380.771689815 6.809887309249661 0.016164912639313557
2459380.771689815 6.82582244814489 0.016591527198177886
2459380.771701389 6.862234230162209 0.016665696286879365
2459380.771712963 6.841775038026719 0.016780992712351398
2459380.771724537 6.8267258249422005 0.016488902433135087
2459380.771736111 6.852507062962144 0.015872073947949764
2459380.771747685 6.8283559454541125 0.015725419506881826
2459380.771747685 6.880442819334362 0.015531601358889886
2459380.771759259 6.84285997411524 0.015881690416994686
2459380.7717708335 6.814130834400225 0.01714318671704586
2459380.7717824075 6.861537481372152 0.016814004113719725
2459380.7717939815 6.850903612184049 0.016407400408819283
2459380.7718055556 6.848039111667647 0.016243691321852632
2459380.7718171296 6.833974578112806 0.015515067400711367
2459380.7718171296 6.8548595252177735 0.015898514261258455
2459380.7718287036 6.852661038333825 0.015606068711850954
2459380.7718402776 6.846775998908233 0.016226218875727345
2459380.771851852 6.823735136843319 0.015638349860606016
2459380.771863426 6.849821645653992 0.016190551458132148
2459380.771875 6.86344798891895 0.01646003124191392
2459380.771886574 6.8164074316326895 0.015962098909238755
2459380.771886574 6.845952949221403 0.016266613445766805
2459380.771898148 6.823353990419421 0.015595261800375858
2459380.771909722 6.832265945105999 0.016221510103083807
2459380.771921296 6.8401417326124685 0.016161858392611948
2459380.77193287 6.802949169299251 0.0168512874519535
2459380.7719444446 6.865945722875828 0.01616883788402098
2459380.7719444446 6.843518969681386 0.0161039801539843
2459380.7719560186 6.8665675181419 0.016238220651294624
2459380.7719675926 6.823758105463546 0.015717510960752742
2459380.7719791667 6.832751452980234 0.015768563093922983
2459380.7719907407 6.831849443522617 0.016061931148125298
2459380.7720023147 6.83077634315675 0.01599535023344543
2459380.7720138887 6.832095292844477 0.016299233603792495
2459380.7720138887 6.834083299465607 0.016440681381686827
2459380.772025463 6.847285467245977 0.016975594853311085
2459380.772037037 6.8474149924860575 0.015691324739495156
2459380.772048611 6.844861075194429 0.016099809577673613
2459380.772060185 6.83145571138317 0.016036565295018408
2459380.772071759 6.835354320645842 0.015803821092845727
2459380.772071759 6.834760150052287 0.015915182345278955
2459380.772083333 6.843833357410165 0.01542388078669088
2459380.7720949072 6.804859256700806 0.016225823103144615
2459380.7721064813 6.837406274227827 0.015600757855446346
2459380.7721180557 6.869132972971566 0.016896713854216105
2459380.7721296297 6.831035684258434 0.01517160356172186
2459380.7721412037 6.8289004144236545 0.015622641125761488
2459380.7721412037 6.848569479718781 0.015609566924853335
2459380.7721527778 6.824945338236572 0.016065904675742336
2459380.772164352 6.832349564906944 0.015661994852554213
2459380.772175926 6.826944665644981 0.01553179669593904
2459380.7721875 6.819731535517243 0.016120777252548457
2459380.7721990743 6.836600478270502 0.015665068814574485
2459380.7722106483 6.86258471178236 0.015933103767503416
2459380.7722106483 6.800287044545338 0.01551944511680107
2459380.7722222223 6.827760120318827 0.016065165399921227
2459380.7722337963 6.84688087192247 0.015428968979413375
2459380.7722453703 6.841220077981656 0.015784753020787166
2459380.7722569443 6.842494988920719 0.016007743225659815
2459380.7722685183 6.834481412583798 0.015848656088369422
2459380.7722685183 6.810903993962838 0.01550073136065859
2459380.772280093 6.814159422343605 0.015777976534594163
2459380.772291667 6.813013354101911 0.01594030945906466
2459380.772303241 6.840115415977206 0.0162450135279857
2459380.772314815 6.79212765526647 0.015683298523695568
2459380.772326389 6.827373805788324 0.01598604322339151
2459380.772337963 6.833978908237701 0.015885154067780714
2459380.772337963 6.827822035030951 0.015647438219235425
2459380.772349537 6.844150128304391 0.01598374958132167
2459380.772361111 6.839029578349124 0.016093803092640174
2459380.7723726854 6.816402161709145 0.016034114499003087
2459380.7723842594 6.85719782653062 0.015845155651777392
2459380.7723958334 6.841791148257118 0.01619112196436296
2459380.7723958334 6.795027639475932 0.015843167109980554
2459380.7724074074 6.809896571764285 0.015711739220236855
2459380.7724189814 6.839402410478336 0.01521513174073296
2459380.7724305554 6.847069740206142 0.016213703232724138
2459380.7724421294 6.803314874389737 0.016453152697978198
2459380.772453704 6.816440161877469 0.015320088384914778
2459380.772465278 6.81697454352985 0.015909966786746763
2459380.772465278 6.7997975056643485 0.016077738998842385
2459380.772476852 6.804034586907503 0.015798617939773843
2459380.772488426 6.862421356707897 0.0160916016464723
2459380.7725 6.815397126307503 0.01577143272756383
2459380.772511574 6.830401386322227 0.01577693073103769
2459380.772523148 6.7974133978021465 0.016729394290531312
2459380.772523148 6.8313786864850305 0.016741617624507855
2459380.772534722 6.806000423288947 0.0167250182473522
2459380.7725462965 6.836077143409125 0.016200907118960207
2459380.7725578705 6.834744711552875 0.016175962062279177
2459380.7725694445 6.8661206105273545 0.01621501948603078
2459380.7725810185 6.808307191765299 0.01610732994716578
2459380.7725925925 6.818422798056015 0.015602096966164746
2459380.7725925925 6.798645768232041 0.015798506998069926
2459380.7726041665 6.823724642796859 0.01591246326212225
2459380.7726157405 6.8556671138195915 0.01582132727802611
2459380.772627315 6.86494294482934 0.016128439525378145
2459380.772638889 6.814183794881116 0.016639906448579347
2459380.772650463 6.827707343923504 0.015596795290914057
2459380.772662037 6.8051070263478435 0.015555099978323586
2459380.772662037 6.833995494842994 0.0156514051498598
2459380.772673611 6.833016544021912 0.01602194061566162
2459380.772685185 6.8079404097604455 0.01578560453568949
2459380.772696759 6.831372506785988 0.015350548092217805
2459380.7727083336 6.835919767037184 0.015864516371299688
2459380.7727199076 6.833335196539346 0.016148670297714423
2459380.7727199076 6.860543006506927 0.016175725973327636
2459380.7727314816 6.8310977735223615 0.01621222320685941
2459380.7727430556 6.805502242044912 0.016365899316095046
2459380.7727546296 6.845509110323495 0.015360496344308765
2459380.7727662036 6.8199534177451975 0.016455792526677348
2459380.7727777776 6.832778371208184 0.01624672994669215
2459380.7727893516 6.8380686582508945 0.01554513210212736
2459380.7727893516 6.847263871897392 0.015562327185933202
2459380.772800926 6.8477772538623745 0.015619515579864771
2459380.7728125 6.839116258568953 0.015753085751529984
2459380.772824074 6.84327096065243 0.016047133551130976
2459380.772835648 6.816167230366928 0.015503184805551289
2459380.772847222 6.843778244952694 0.015687571100010206
2459380.772847222 6.807963643275536 0.015690729729304995
2459380.772858796 6.8197562776968725 0.015708396373965202
2459380.77287037 6.805822020964681 0.016149080611485594
2459380.7728819447 6.8302429238874405 0.016067824550138214
2459380.7728935187 6.831801412939938 0.01567020163861614
2459380.7729050927 6.896413344364304 0.01587383668257666
2459380.7729166667 6.856115829762538 0.015795969531004928
2459380.7729166667 6.831193161356862 0.01580588436085628
2459380.7729282407 6.854063465861844 0.015989837378186263
2459380.7729398147 6.841444998489945 0.01573680243645721
2459380.7729513887 6.819341310887915 0.015864324080471264
2459380.7729629627 6.834420767965809 0.016042024987236593
2459380.772974537 6.837948394514695 0.015447602434256294
2459380.772974537 6.900017925261705 0.015557099782860644
2459380.772986111 6.813536063513959 0.01583076730721983
2459380.7729976852 6.818718891741196 0.016620456579298247
2459380.7730092593 6.827252940611964 0.015797182369522947
2459380.7730208333 6.826324280409364 0.01539163680825505
2459380.7730324073 6.83058261550097 0.015585572183953903
2459380.7730439813 6.846678135374533 0.015146783016655065
2459380.7730439813 6.843934044353582 0.015155681601828003
2459380.7730555558 6.835155305347819 0.015482306570668316
2459380.77306713 6.825246049568649 0.015554516983217402
2459380.773078704 6.827007081232115 0.016175979649688386
2459380.773090278 6.826978023413468 0.014953363176445578
2459380.773101852 6.8363163495309935 0.015256211897198252
2459380.773113426 6.8386580547063 0.01609930407699227
2459380.773113426 6.814688091611191 0.016367663827757253
2459380.773125 6.832511044661351 0.015562210867406575
2459380.773136574 6.843596294119197 0.016067319523723447
2459380.7731481483 6.834555882658132 0.015746060315338758
2459380.7731597223 6.811699851400086 0.015393449281893196
2459380.7731712963 6.830858260985175 0.015792633996179445
2459380.7731712963 6.82780006326404 0.015708059590652405
2459380.7731828704 6.836318473820241 0.015600482929739179
2459380.7731944444 6.829330283714152 0.015654373087223155
2459380.7732060184 6.848138648717003 0.01586485687252959
2459380.7732175924 6.818289419322382 0.015726719251968974
2459380.773229167 6.838094344251561 0.015556663133911507
2459380.773240741 6.832067430373541 0.015152230378060606
2459380.773240741 6.865694958137936 0.015322981182915854
2459380.773252315 6.803463451487601 0.01607475144427018
2459380.773263889 6.8374723156249155 0.015658171659227962
2459380.773275463 6.799599520849081 0.01638052683546977
2459380.773287037 6.81784455274019 0.016092431946231552
2459380.773298611 6.854208135797685 0.016002369637940668
2459380.773298611 6.823170703539966 0.0162035716133862
2459380.7733101854 6.808612890719066 0.016377439103259075
2459380.7733217594 6.831308291994744 0.016500998441402695
2459380.7733333334 6.798228085873126 0.016139371503606743
2459380.7733449074 6.802824696279472 0.015674388550532183
2459380.7733564815 6.822679153804326 0.01625953245223491
2459380.7733680555 6.834747104593892 0.015620206981161558
2459380.7733680555 6.872512700288998 0.015785215310977537
2459380.7733796295 6.84791876274324 0.015743975489266183
2459380.7733912035 6.811718462237887 0.015418768661859256
2459380.773402778 6.81594602225331 0.015540861106198334
2459380.773414352 6.835941262625423 0.015661440960924804
2459380.773425926 6.8100840518946475 0.015116092829618162
2459380.7734375 6.884260334082515 0.016052353126608767
2459380.7734375 6.839768590806023 0.015994773855483937
2459380.773449074 6.838042625230119 0.015446741309981716
2459380.773460648 6.828087688520774 0.015379424066935047
2459380.773472222 6.802393925231633 0.015748192393596185
2459380.7734837965 6.824326987010566 0.015599417258799451
2459380.7734953705 6.833644809113802 0.016453848828279792
2459380.7734953705 6.823547712027335 0.016162299260718792
2459380.7735069445 6.854848806623855 0.01556772048171098
2459380.7735185185 6.8192451054163365 0.016235956935757787
2459380.7735300926 6.803870576634371 0.01539346718236557
2459380.7735416666 6.843536838708961 0.015027336795605825
2459380.7735532406 6.8044493128297505 0.015288802145303718
2459380.7735648146 6.8171274335140355 0.0154970153389606
2459380.7735648146 6.8127593613351864 0.01533142539359336
2459380.773576389 6.830604695572945 0.01564205475868093
2459380.773587963 6.842372561689536 0.015637850727322794
2459380.773599537 6.845653381280207 0.01560838627473052
2459380.773611111 6.836045357124179 0.01569871796081964
2459380.773622685 6.818596979300781 0.0155579193768072
2459380.773622685 6.830343798889598 0.01576886784755759
2459380.773634259 6.810725091181488 0.015362096585016478
2459380.773645833 6.824483862525166 0.015537906864554585
2459380.7736574076 6.829817245038682 0.015304052570176845
2459380.7736689816 6.817126475131976 0.015748220017906753
2459380.7736805556 6.833022511226187 0.015712755908769256
2459380.7736805556 6.845256184690867 0.01585680317405802
2459380.7736921296 6.81403802129008 0.015305656933886752
2459380.7737037037 6.814584395597984 0.01573198745769745
2459380.7737152777 6.7907746703171314 0.01582530732876887
2459380.7737268517 6.804403735759286 0.016131827801730156
2459380.773738426 6.781044263318848 0.01654547783704033
2459380.77375 6.8306806486204374 0.015424631424350292
2459380.77375 6.791271399331051 0.015708177209781984
2459380.773761574 6.785529563924 0.01537556424775031
2459380.773773148 6.827501353971372 0.015419526989089034
2459380.773784722 6.79395559884285 0.014836975545773175
2459380.773796296 6.786920775486755 0.015582082296638716
2459380.77380787 6.781739431827808 0.015486173357789406
2459380.7738194442 6.829030768510575 0.015311324750095856
2459380.7738194442 6.856351054920608 0.015083950617423823
2459380.7738310187 6.815028419877446 0.015520372815253617
2459380.7738425927 6.846866032230612 0.015427554412231278
2459380.7738541667 6.824952042334085 0.015512104986613394
2459380.7738657407 6.85275409778139 0.015750328545265552
2459380.7738773148 6.834471410376302 0.015538832551979692
2459380.7738773148 6.852782892896953 0.015574883567162924
2459380.773888889 6.796916651838077 0.01607500803976975
2459380.773900463 6.834318962352476 0.015798126871950483
2459380.7739120373 6.811344566406899 0.015799739287700745
2459380.7739236113 6.829615156243073 0.01583763745054965
2459380.7739351853 6.812833362172861 0.015633329822118697
2459380.7739467593 6.8475404801222135 0.015778601731328404
2459380.7739467593 6.839164646471809 0.015788404716662093
2459380.7739583333 6.82242021494207 0.01564241362760672
2459380.7739699073 6.845541200073263 0.015197417474579021
2459380.7739814813 6.823171740303667 0.015073947266185739
2459380.7739930553 6.822131123821481 0.015502745202710718
2459380.77400463 6.8234877689686995 0.015482469513237592
2459380.774016204 6.794828256131043 0.015466819297744483
2459380.774016204 6.7934896958916875 0.015889526304583883
2459380.774027778 6.844374990472736 0.01586813715529157
2459380.774039352 6.8483136225140795 0.015621369613764374
2459380.774050926 6.7940672762483905 0.015262164772636266
2459380.7740625 6.837747600899285 0.015232142885160005
2459380.774074074 6.837859683312609 0.015044253524566144
2459380.774074074 6.783841491348627 0.01545726726439114
2459380.7740856484 6.834154556634288 0.015096626170327691
2459380.7740972224 6.860860462457995 0.01544995842221416
2459380.7741087964 6.810326598861146 0.015409406779208528
2459380.7741203704 6.816407708288453 0.015864496908592998
2459380.7741319444 6.837886768222897 0.016425524376800706
2459380.7741435184 6.782669759925674 0.015502513336321825
2459380.7741435184 6.790684291652252 0.015332728739901902
2459380.7741550924 6.813513194508869 0.016494922500474293
2459380.7741666664 6.8242629037225475 0.01649419558273541
2459380.774178241 6.819043202917919 0.015712046225686716
2459380.774189815 6.8334209659006 0.01605222540081536
2459380.774201389 6.818027697710002 0.016114584394778083
2459380.774201389 6.822922838220522 0.015614350363629964
2459380.774212963 6.819673378513554 0.01633445214883433
2459380.774224537 6.763731865012294 0.016660962467784472
2459380.774236111 6.806761870442359 0.016103690012547425
2459380.774247685 6.779068669124867 0.016681619464399503
2459380.7742592595 6.8089708480245426 0.016477309174544624
2459380.7742708335 6.802853558003686 0.015665435851937547
2459380.7742708335 6.803539336576125 0.01586668951830013
2459380.7742824075 6.765796467795703 0.015523474603404306
2459380.7742939815 6.846654135627609 0.0153268391704385
2459380.7743055555 6.825481175915626 0.015040925507639186
2459380.7743171295 6.841907648450504 0.015009148164267296
2459380.7743287035 6.81326687603173 0.015951499870284127
2459380.774340278 6.762665287896916 0.01607196691696364
2459380.774340278 6.825109786566908 0.015948728574008798
2459380.774351852 6.816083301259682 0.016516238470640102
2459380.774363426 6.8174780803934665 0.015486858634240628
2459380.774375 6.814429482261468 0.015714945367320172
2459380.774386574 6.812262445927263 0.015345318575267407
2459380.774398148 6.807362386649085 0.016144622347446326
2459380.774398148 6.763360695516972 0.015708033885984646
2459380.774409722 6.790114819419855 0.015977239153486457
2459380.774421296 6.838802808986062 0.01617552654527785
2459380.7744328706 6.799860638789268 0.016053564050402064
2459380.7744444446 6.8433725390400015 0.0163237688236417
2459380.7744560186 6.811974703948599 0.015623244289201154
2459380.7744675926 6.834667180852967 0.01579724252198136
2459380.7744675926 6.859953481434771 0.01618538498088436
2459380.7744791666 6.838228297309057 0.015558812028482366
2459380.7744907406 6.786396152013066 0.016213330621037848
2459380.7745023146 6.818414967750841 0.015647480664476923
2459380.774513889 6.818797071550729 0.016120034854539868
2459380.774525463 6.821796049962013 0.016224892813943553
2459380.774537037 6.802813167243822 0.016058415909006467
2459380.774537037 6.780923540127103 0.015991028488841902
2459380.774548611 6.859338114219647 0.016163417441376685
2459380.774560185 6.82117536777499 0.016165565843165235
2459380.774571759 6.801166101393657 0.01595040194830288
2459380.774583333 6.820739815033158 0.016128373706858906
2459380.774594907 6.861109435214879 0.01610001504250311
2459380.774594907 6.847134097131467 0.015826806260614182
2459380.7746064817 6.808268217434791 0.015968538758383673
2459380.7746180557 6.805354894191191 0.01636564779355957
2459380.7746296297 6.846103614934305 0.015330242594979584
2459380.7746412037 6.779749590538182 0.016037245066383977
2459380.7746527777 6.810450834524777 0.016169245638864967
2459380.7746643517 6.778818960953935 0.016604765371809594
2459380.7746643517 6.805860238456808 0.01626228116790242
2459380.7746759257 6.850200201135709 0.016331272081547756
2459380.7746875 6.79672203053885 0.015616343095299539
2459380.774699074 6.817650388244828 0.015886110565832307
2459380.774710648 6.815859514604758 0.01647644782827815
2459380.7747222222 6.789762087810437 0.015644763448806477
2459380.7747222222 6.795077888865802 0.015599550808142047
2459380.7747337963 6.831947295960286 0.01610002407243453
2459380.7747453703 6.855488163118902 0.015803974193414526
2459380.7747569443 6.847071550805093 0.01651680601095197
2459380.7747685187 6.787383944605415 0.01674807435714152
2459380.7747800928 6.824628685923694 0.01628330159181982
2459380.774791667 6.826714967415014 0.016760604365195216
2459380.774791667 6.797127863152377 0.016176038572152013
2459380.774803241 6.808891739019846 0.0156867409911672
2459380.774814815 6.802005863908572 0.0166369471666916
2459380.774826389 6.817247991329466 0.016033221323325342
2459380.774837963 6.813764466695303 0.01707943379114233
2459380.774849537 6.828144107557898 0.01661288794615635
2459380.774849537 6.835395308133687 0.016298791335812957
2459380.7748611113 6.766740019148293 0.016351902383761635
2459380.7748726853 6.792125109703741 0.016740161725259023
2459380.7748842593 6.784369894055923 0.01679515528646644
2459380.7748958333 6.820146699634779 0.01671873872605149
2459380.7749074074 6.815890918776236 0.01687818037184801
2459380.7749189814 6.8423068051529965 0.015921300874871893
2459380.7749189814 6.8095196389037165 0.016002571522933384
2459380.7749305554 6.795450901679742 0.016130972497741716
2459380.77494213 6.809376805946122 0.01649920129694504
2459380.774953704 6.833433806560117 0.01589011321866666
2459380.774965278 6.822052638984757 0.01707545637080366
2459380.774976852 6.795491685432888 0.01668208605312037
2459380.774988426 6.805034692000468 0.016091087954414142
2459380.774988426 6.817104598480262 0.016284138699004653
2459380.775 6.791750254103298 0.015659508922779362
2459380.775011574 6.8100811470747376 0.01580521144899723
2459380.775023148 6.826272700550425 0.01584520968655002
2459380.7750347224 6.78220509452627 0.016332765237855436
2459380.7750462964 6.803430177993481 0.015342802013097125
2459380.7750462964 6.8399547975976445 0.01588971138302069
2459380.7750578704 6.797748744926968 0.01626613805849524
2459380.7750694444 6.8020663951308125 0.016099318451258223
2459380.7750810185 6.8105741707107805 0.01604550987586648
2459380.7750925925 6.825567011884213 0.015439518826545673
2459380.775115741 6.832985740799885 0.01547540473440332
2459380.775115741 6.818374680059235 0.015406670517962021
2459380.775127315 6.807820999042417 0.016498283654821137
2459380.775138889 6.826705403671105 0.01655729464545158
2459380.775150463 6.805302928400468 0.016321967982862874
2459380.775162037 6.823972347655073 0.016748284000297486
2459380.775173611 6.753093247230299 0.01633446263205229
2459380.775173611 6.798307567939511 0.01682962831964248
2459380.775185185 6.7794485493979275 0.015812841605103888
2459380.775196759 6.79555145289052 0.015688368126645088
2459380.7752083335 6.757339343894103 0.01587772561418676
2459380.7752199075 6.7718956129614325 0.016351212728103963
2459380.7752314815 6.78788425722684 0.016174388907204903
2459380.7752430555 6.7989363346936615 0.015787444080450387
2459380.7752430555 6.808495470021369 0.015612633338714014
2459380.7752546296 6.833295240137288 0.01616669346945243
2459380.7752662036 6.77963019879948 0.016562201698947232
2459380.7752777776 6.809178567472196 0.016520689217097526
2459380.775289352 6.883632960902333 0.01612335628785202
2459380.775300926 6.778173063535696 0.015112045054711216
2459380.775300926 6.850271820453906 0.015295144967477959
2459380.7753125 6.82628351083063 0.016046606099172713
2459380.775324074 6.8098119351903454 0.016080986611662212
2459380.775335648 6.837490091210815 0.015941760300101648
2459380.775347222 6.806274524038266 0.01638913785687747
2459380.775358796 6.803294625767982 0.017052425573961
2459380.7753703706 6.822999986424658 0.016265908614272892
2459380.7753703706 6.815692067743174 0.016778723961738882
2459380.7753819446 6.8308357075213 0.016632182161303594
2459380.7753935186 6.794687822972429 0.01675904071203718
2459380.7754050926 6.79102035785166 0.01702655822682666
2459380.7754166666 6.801896422473441 0.01686149690142461
2459380.7754282407 6.786706818621409 0.016628491653664916
2459380.7754398147 6.766421945984773 0.016664575066941353
2459380.7754398147 6.770568296991985 0.016796356921316508
2459380.7754513887 6.757326520991755 0.01750768500815281
2459380.775462963 6.787416271636336 0.016759005734861655
2459380.775474537 6.82540493705408 0.017040109009957293
2459380.775486111 6.838261977125609 0.01662164180162528
2459380.775497685 6.85060102000521 0.01703595994580127
2459380.775497685 6.8279203334055145 0.017259966278502004
2459380.775509259 6.811083965651087 0.017469000609086124
2459380.775520833 6.807645709874129 0.01667132051121957
2459380.775532407 6.77932396990447 0.017115015962231563
2459380.7755439817 6.805778807037975 0.017735461081407437
2459380.7755555557 6.827125691747535 0.01730817069645482
2459380.7755671297 6.787604778111448 0.01754644115340022
2459380.7755671297 6.778335460316765 0.017535766848331052
2459380.7755787037 6.778867310975822 0.01723448052542525
2459380.7755902777 6.801552826046012 0.018599418256246
2459380.7756018518 6.810849416989222 0.018790386103564465
2459380.7756134258 6.84289336237068 0.01900182418839079
2459380.775625 6.813372339305956 0.019149038031616446
2459380.775625 6.797334585307479 0.019669355158362278
2459380.7756365743 6.836008669578605 0.019414803231014206
2459380.7756481483 6.793326813033736 0.01991278740195043
2459380.7756597223 6.821132950552109 0.020100137034127292
2459380.7756712963 6.811866312851136 0.020237319919024558
2459380.7756828703 6.769991843764202 0.020438340521977745
2459380.7756944443 6.753765380683569 0.020161171989323264
2459380.7756944443 6.787728181282893 0.020074682402476236
2459380.7757060183 6.756253212145517 0.02016601867469676
2459380.775717593 6.711459181510061 0.02047216003580819
2459380.775729167 6.766065018742162 0.021368666611767617
2459380.775740741 6.796695100144388 0.020811968329858453
2459380.775752315 6.832285879931075 0.020298189181046707
2459380.775763889 6.834879201804418 0.020160878905770292
2459380.775763889 6.857819094301786 0.020455192685967703
2459380.775775463 6.815372496632784 0.021054986621345334
2459380.775787037 6.829234462244213 0.020101041178451653
2459380.7757986113 6.806132896045372 0.020189975314319434
2459380.7758101854 6.774271680230432 0.020809881667809723
2459380.7758217594 6.791596367670082 0.020472730193496935
2459380.7758217594 6.807344257604309 0.020479309041116705
2459380.7758333334 6.784168883883496 0.020312649270713308
2459380.7758449074 6.8463797836571265 0.02030076135745014
2459380.7758564814 6.823751715890807 0.021338095513610485
2459380.7758680554 6.776773476816319 0.020415582963086258
2459380.7758796294 6.841711157145858 0.020528560390664106
2459380.775891204 6.796471269522827 0.019616425504859435
2459380.775891204 6.788376195617132 0.019963301442196577
2459380.775902778 6.702835969047169 0.019765293446805665
2459380.775914352 6.745261237448937 0.020460478655759354
2459380.775925926 6.783787243698609 0.01943527146413926
2459380.7759375 6.788767209347287 0.01969542502073499
2459380.775949074 6.770850362428706 0.021238770851750875
2459380.775949074 6.750272618625924 0.02103603733719158
2459380.775960648 6.854532572406028 0.02045838901307109
2459380.7759722224 6.783839250997382 0.02049347766251829
2459380.7759837965 6.82091577990028 0.01976287177064189
2459380.7759953705 6.782039710389825 0.01975250007734459
2459380.7760069445 6.815326075993473 0.020529760367118784
2459380.7760185185 6.833945658776929 0.02010978403237422
2459380.7760185185 6.843092411315708 0.02016483414137271
2459380.7760300925 6.813921488068169 0.019358427099073032
2459380.7760416665 6.744437357575099 0.02054539407830001
2459380.7760532405 6.726670235293567 0.020339668720572003
2459380.776064815 6.682442859539791 0.019964876056806493
2459380.776076389 6.707965875805969 0.019899117493237257
2459380.776076389 6.7076170715008905 0.019981426135684623
2459380.776087963 6.81426984161896 0.021202642021868695
2459380.776099537 6.9240092885525675 0.02069429283512981
2459380.776111111 6.920882654555315 0.021281462084172458
2459380.776122685 6.847806478106146 0.019305677662363418
2459380.776134259 6.856213111651006 0.019943941340651573
2459380.7761458335 6.850539668815997 0.021331020361020053
2459380.7761458335 6.783192404038121 0.02051088466273323
2459380.7761574076 6.897599050606288 0.020201968876820468
2459380.7761689816 6.867162354465868 0.019781674791792013
2459380.7761805556 6.836287068833873 0.019574697185219616
2459380.7761921296 6.727010851487729 0.019955657660963248
2459380.7762037036 6.834761799923206 0.020559294598117936
2459380.7762152776 6.79625419898004 0.0203669648751143
2459380.7762152776 6.808918377700425 0.019949364127347963
2459380.7762268516 6.764436590497373 0.019394930375967387
2459380.776238426 6.731484253945568 0.02034432306730109
2459380.77625 6.72007563097901 0.01988053576199196
2459380.776261574 6.731278708667461 0.020642395671286035
2459380.776273148 6.770506712536705 0.01958155798742287
2459380.776273148 6.771301434906994 0.019991750509085967
2459380.776284722 6.802630057769355 0.019946024429013366
2459380.776296296 6.890965517307593 0.019086232832056793
2459380.77630787 6.807685885632236 0.019397675136306365
2459380.7763194446 6.789543033155362 0.018642013302781393
2459380.7763310187 6.82648164004626 0.01964094524661051
2459380.7763310187 6.8467866037398855 0.019863556806912812
2459380.7763425927 6.8255998273578635 0.019471605647188774
2459380.7763541667 6.8928974106827985 0.019471708525486086
2459380.7763657407 6.884443793133284 0.018444007150486327
2459380.7763773147 6.8709349285006125 0.018330501686551655
2459380.7763888887 6.806020367345794 0.018729239949241652
2459380.776400463 6.851878947795364 0.019048684830798756
2459380.776400463 6.8718499066729235 0.018896027639154617
2459380.776412037 6.879096028392669 0.018486572124242248
2459380.776423611 6.816444862452241 0.01828673250061074
2459380.776435185 6.772865417959324 0.018442690607708385
2459380.7764467592 6.838755371635345 0.01853961295797936
2459380.7764583332 6.82591510979915 0.0187437147397329
2459380.7764699073 6.825020045716358 0.017697105651209594
2459380.7764699073 6.781334277122407 0.018206383621402974
2459380.7764814813 6.797982716924458 0.019039874302579647
2459380.7764930557 6.77221485083528 0.018622995644610126
2459380.7765046298 6.780358034494703 0.018820837218707764
2459380.776516204 6.789694940358635 0.019196647942943512
2459380.776527778 6.740195049937991 0.018352916942970064
2459380.776527778 6.730539557321911 0.018020327916930777
2459380.776539352 6.8215542878771 0.017409457740577717
2459380.776550926 6.78163286980219 0.017677255766483976
2459380.7765625 6.80456985891909 0.017260650219276537
2459380.7765740743 6.780399473607136 0.017594091723812134
2459380.7765856483 6.8557745843053075 0.017308597596096865
2459380.7765972223 6.889333039498175 0.017492704107634195
2459380.7765972223 6.863847954444693 0.017401765746168082
2459380.7766087963 6.861601723366268 0.01675007983155809
2459380.7766203703 6.800799309589485 0.017343258676109176
2459380.7766319443 6.7696842280238 0.01698069029195276
2459380.7766435184 6.819913846071322 0.017089238937769893
2459380.7766550924 6.821741694035 0.01715244447326033
2459380.7766550924 6.814079737038891 0.01733996033540027
2459380.776666667 6.801952175429318 0.017436499092446
2459380.776678241 6.7871175130389085 0.017856595641307947
2459380.776689815 6.759277289362099 0.01833632953351795
2459380.776701389 6.8119767897334755 0.01798464632720252
2459380.776712963 6.780131786088552 0.018010698583344528
2459380.776724537 6.804617124489503 0.017839052850021637
2459380.776724537 6.791855938375298 0.018086236158713992
2459380.776736111 6.753352125358274 0.018926720141550866
2459380.7767476854 6.760310040166442 0.019279150429492537
2459380.7767592594 6.77281695945354 0.01940024698364937
2459380.7767708334 6.762457165010232 0.020044288094911166
2459380.7767824074 6.73767207745006 0.01997339209640628
2459380.7767939814 6.799689710788454 0.02034748149741339
2459380.7767939814 6.732300050751204 0.020035665486378057
2459380.7768055554 6.746423776916289 0.01960687875705948
2459380.7768171295 6.749619546212595 0.020170120573486418
2459380.776828704 6.760909520894084 0.019699080849408385
2459380.776840278 6.729003818158618 0.02014403178757942
2459380.776851852 6.739324071891681 0.020049271246685527
2459380.776851852 6.763497451438043 0.02064347812622557
2459380.776863426 6.736053216338273 0.020471715563286263
2459380.776875 6.771408930051487 0.021151809159933237
2459380.776886574 6.801236392299077 0.020491477890919242
2459380.776898148 6.8952241346016026 0.02020984419661907
2459380.776909722 6.842231355611987 0.020421488961732907
2459380.7769212965 6.851559034713483 0.02018414124427005
2459380.7769212965 6.876339388923015 0.020296060306713576
2459380.7769328705 6.739882187597682 0.02105376958211958
2459380.7769444445 6.848031939723124 0.021007920384198808
2459380.7769560185 6.768568158595042 0.019697571794261574
2459380.7769675925 6.753476134676462 0.020861509333233483
2459380.7769791665 6.7712151105317675 0.020190832566144172
2459380.7769791665 6.83245962994249 0.02032440740974951
2459380.7769907406 6.795451201324698 0.02013873607706996
2459380.777002315 6.834396035517776 0.02050673382277305
2459380.777013889 6.882635216417536 0.020759446296079273
2459380.777025463 6.937167978077265 0.020562992209535218
2459380.777037037 6.900952082327318 0.019669959118236435
2459380.777048611 6.85311094872849 0.020003714274641322
2459380.777048611 6.880388707533059 0.01982485020204823
2459380.777060185 6.837637826447939 0.020406513111576725
2459380.777071759 6.750071830796231 0.018613062684455634
2459380.777083333 6.764989038026502 0.01950738521531474
2459380.7770949076 6.800525934653625 0.01860771583514408
2459380.7771064816 6.801212756613311 0.019750413248416566
2459380.7771180556 6.8103163253597705 0.018914166113063593
2459380.7771180556 6.792313092476735 0.019557024407242045
2459380.7771296296 6.847519930867748 0.01859438447655382
2459380.7771412036 6.872791888914645 0.01935885643833455
2459380.7771527776 6.801710641392623 0.01907915342728972
2459380.7771643517 6.819781702285314 0.019267634967853824
2459380.777175926 6.8653475641811275 0.018905957019545745
2459380.777175926 6.846806091356162 0.018802941426367945
2459380.7771875 6.800083137643022 0.019257779957860502
2459380.777199074 6.86109238486305 0.019535688845374332
2459380.777210648 6.825486060647392 0.018495354694127577
2459380.777222222 6.829601429078001 0.019896496394044193
2459380.777233796 6.829147338334907 0.019185550488062444
2459380.77724537 6.816202352288465 0.020298287604340135
2459380.77724537 6.828474113755866 0.020267881291995294
2459380.777256944 6.872037017779092 0.020431495251808197
2459380.7772685187 6.820194700486723 0.01973692357471554
2459380.7772800927 6.850357760133767 0.019249866108515232
2459380.7772916667 6.755367659201704 0.01981197531501455
2459380.7773032407 6.742030870316033 0.019264858491178226
2459380.7773032407 6.730958055298742 0.01929501680372356
2459380.7773148147 6.769830282893362 0.018724551987154385
2459380.7773263888 6.793067409604547 0.01978167870702502
2459380.7773379628 6.829678104841354 0.018637961634709734
2459380.7773495372 6.762860556478093 0.019326369610828207
2459380.7773611112 6.780308902713554 0.018801180998724083
2459380.7773726853 6.8250855951915534 0.01795934728242364
2459380.7773726853 6.811379410282508 0.01793455444527292
2459380.7773842593 6.823244437349202 0.01808141701077534
2459380.7773958333 6.804219138617259 0.01866107791131049
2459380.7774074073 6.816863147508623 0.01819983076805732
2459380.7774189813 6.82064072519188 0.018722390841004948
2459380.777430556 6.764236138403141 0.018259041937823687
2459380.77744213 6.780552320564259 0.01816872363693025
2459380.77744213 6.802790988938221 0.01870830102047066
2459380.777453704 6.817251921125723 0.018028037654287007
2459380.777465278 6.846629188703937 0.017577416724286223
2459380.777476852 6.850790117994806 0.017284310573541368
2459380.777488426 6.792865256243924 0.01759401980893476
2459380.7775 6.791765106952275 0.018733982175799847
2459380.7775 6.808208397101004 0.01883759234395439
2459380.777511574 6.849737280990889 0.018075421740343958
2459380.7775231483 6.8600642510035845 0.01826867442915973
2459380.7775347224 6.796072729159035 0.01792948170364481
2459380.7775462964 6.818379685422376 0.01826383268392187
2459380.7775578704 6.819244444072383 0.017681784900694435
2459380.7775694444 6.784094829602162 0.018150857776998066
2459380.7775694444 6.774215713076649 0.017659881237605146
2459380.7775810184 6.720163025157427 0.01768811834272364
2459380.7775925924 6.771508098283383 0.017930621095923756
2459380.777604167 6.819030256037515 0.018292543694327187
2459380.777615741 6.773562135381641 0.01810752493585025
2459380.777627315 6.7899911662411325 0.01769608590411592
2459380.777627315 6.804422656262308 0.017644732768561985
2459380.777638889 6.8305446171835085 0.01865424390886645
2459380.777650463 6.777317452371892 0.01859906193352825
2459380.777662037 6.791471702586208 0.018429105892538312
2459380.777673611 6.840657121497656 0.01764591691126632
2459380.777685185 6.802988386990928 0.018388448233469714
2459380.7776967594 6.810568904838784 0.018526308544638603
2459380.7776967594 6.821754227239988 0.018473915605428458
2459380.7777083335 6.787214442328829 0.01899105677666511
2459380.7777199075 6.74984261030743 0.018265805967537695
2459380.7777314815 6.782790588959924 0.018795404242883514
2459380.7777430555 6.79710084815668 0.018070588202542846
2459380.7777546295 6.771591054571407 0.01817690253724019
2459380.7777662035 6.845891674080739 0.018316691992677266
2459380.7777662035 6.81987871607003 0.017868427830807644
2459380.777777778 6.804233239651309 0.01819648734083872
2459380.777789352 6.8228789528735225 0.018360531351143065
2459380.777800926 6.776049762085409 0.018691659183362356
2459380.7778125 6.828143666352646 0.018596251027654435
2459380.777824074 6.853889719958095 0.01772945137915159
2459380.777824074 6.8178559745966245 0.018062245390138516
2459380.777835648 6.848491992648609 0.01821751175866681
2459380.777847222 6.804628783196814 0.017362632676013432
2459380.777858796 6.816302313910405 0.0175402964874124
2459380.7778703705 6.8605228265448295 0.01773911576591463
2459380.7778819446 6.819036473841982 0.018845271458053498
2459380.7778935186 6.807270629238576 0.017729295170284858
2459380.7778935186 6.84268253708172 0.017967003484332958
2459380.7779050926 6.822801442018483 0.018699327013429988
2459380.7779166666 6.780591323819789 0.018058583837086414
2459380.7779282406 6.826282807559598 0.01809711583801907
2459380.7779398146 6.834825781185294 0.01788462281406782
2459380.777951389 6.827294104004991 0.017856112508654834
2459380.777951389 6.8028767573130215 0.01805210674023611
2459380.777962963 6.794473393074276 0.01785100813472745
2459380.777974537 6.810227790773568 0.018224428735863808
2459380.777986111 6.785167289549228 0.017590636445941693
2459380.777997685 6.815952803270139 0.01883744594065886
2459380.778009259 6.801435922417649 0.01895011480346205
2459380.778020833 6.780228869772878 0.018822980959448232
2459380.778020833 6.773036065436762 0.018822084812009383
2459380.7780324076 6.793110744377715 0.018333617967213778
2459380.7780439816 6.7955660022898625 0.018600600370959064
2459380.7780555557 6.78014186271841 0.01871883240751358
2459380.7780671297 6.830145019749616 0.018933903748080256
2459380.7780787037 6.8468146390235285 0.017907127387960367
2459380.7780787037 6.831377705481358 0.017934172149037114
2459380.7780902777 6.771160012824521 0.01830551641692287
2459380.7781018517 6.831452526062912 0.017560198586202787
2459380.7781134257 6.748535469604993 0.01726710118724801
2459380.778125 6.807982531356621 0.01778376148988358
2459380.778136574 6.813863184015685 0.01756615822774039
2459380.778148148 6.801463275598375 0.0171055870484655
2459380.778148148 6.817465720051998 0.01706307483685005
2459380.778159722 6.798877715532121 0.017622770927446844
2459380.778171296 6.799995018743108 0.01805166604948743
2459380.7781828702 6.858666025181544 0.017071508186242403
2459380.7781944443 6.8316123099235275 0.0177217863112865
2459380.7782060187 6.77041275806032 0.0178078317684022
2459380.7782175927 6.812631970600957 0.01819034535923536
2459380.7782175927 6.776814420248939 0.018172281412143023
2459380.7782291668 6.779746224894084 0.018328321361836066
2459380.7782407408 6.761623641704804 0.017638842216500424
2459380.778252315 6.7958590390408 0.018618895942858805
2459380.778263889 6.804169575359929 0.017979588792722587
2459380.778275463 6.787160623608556 0.017905683656846208
2459380.778275463 6.775224405358828 0.01788039150312715
2459380.778287037 6.798840500104483 0.017241709259854913
2459380.7782986113 6.796766867378481 0.017213063968642996
2459380.7783101853 6.785676075085159 0.017909637550151403
2459380.7783217593 6.785374759597702 0.017486885503284103
2459380.7783333333 6.83432676026439 0.01747745997595818
2459380.7783449073 6.796913001269897 0.01812456861921381
2459380.7783449073 6.7508104226511465 0.018167373307100273
2459380.7783564813 6.832999402543851 0.017551585336545047
2459380.7783680554 6.777992654550379 0.017236530650777387
2459380.77837963 6.818032084815944 0.018064598863180854
2459380.778391204 6.78136293846801 0.018542051557980287
2459380.778402778 6.775353975626575 0.017995382250890073
2459380.778402778 6.777240972694613 0.0182528346837084
2459380.778414352 6.780472182468102 0.018226790505392255
2459380.778425926 6.793151241458534 0.01703529776918296
2459380.7784375 6.798225430911056 0.01855660347275687
2459380.778449074 6.773257979968743 0.017710029556562694
2459380.7784606484 6.758233873516677 0.01742856469553831
2459380.7784722224 6.789099318159606 0.01774594530979757
2459380.7784722224 6.827893405128443 0.017945733098091887
2459380.7784837964 6.798284650623686 0.018468341028636925
2459380.7784953704 6.862276937341982 0.017880407595391848
2459380.7785069444 6.830935063224051 0.01748578982241826
2459380.7785185184 6.849639536703541 0.018356461748695704
2459380.7785300924 6.844124128799957 0.0178911094744106
2459380.7785416665 6.832886074269353 0.017799744318869683
2459380.7785416665 6.882032770468251 0.018028479194567102
2459380.778553241 6.845357278008666 0.018341437064844167
2459380.778564815 6.808952802961598 0.017811717899679877
2459380.778576389 6.860184818341598 0.017903426838661966
2459380.778587963 6.822668787431371 0.017996267773161503
2459380.778599537 6.810800073356629 0.018052762104193938
2459380.778599537 6.816590470406656 0.018006776034962813
2459380.778611111 6.839072687281431 0.018052799502963447
2459380.778622685 6.821361436144945 0.017923925444501856
2459380.7786342595 6.802723557323815 0.017855492978517132
2459380.7786458335 6.809846170653889 0.017940864169790943
2459380.7786574075 6.794625283112544 0.018010936105074666
2459380.7786689815 6.788890323502019 0.017465572583132905
2459380.7786689815 6.836691519685352 0.018020385788934414
2459380.7786805555 6.829809213018913 0.018118466735680728
2459380.7786921295 6.796710796101045 0.017813818918624037
2459380.7787037035 6.820321193491655 0.018567742537700955
2459380.7787152776 6.83374456903224 0.016886777792068628
2459380.778726852 6.778613273108767 0.01774056123947518
2459380.778726852 6.816314914664882 0.017440563545480785
2459380.778738426 6.79683921798565 0.01829127576296594
2459380.77875 6.810714647074415 0.01707946196034963
2459380.778761574 6.8615531476135 0.01743749609427799
2459380.778773148 6.785120069346504 0.016969135987603433
2459380.778784722 6.7992515254806944 0.01761807595068779
2459380.778784722 6.784623232297904 0.017769958053257283
2459380.778796296 6.761703796214323 0.018472286185420867
2459380.7788078706 6.778403283641157 0.018259788833741367
2459380.7788194446 6.728945833229218 0.018699861146026883
2459380.7788310186 6.750075619188816 0.018812637085365493
2459380.7788425926 6.73059264278509 0.01958845332718227
2459380.7788541666 6.767564751810352 0.020377675388464616
2459380.7788541666 6.749781342976726 0.02038778905217063
2459380.7788657406 6.7804186559949615 0.02134538490019844
2459380.7788773146 6.811304380461304 0.020001712618174527
2459380.7788888887 6.807333504683377 0.019956761144857435
2459380.778900463 6.790762598525549 0.021146226878596505
2459380.778912037 6.835828483780982 0.01989021740956257
2459380.778923611 6.821101128825794 0.020593010891918586
2459380.778923611 6.806526511320755 0.02018724113520601
2459380.778935185 6.803544385083913 0.019354327745903174
2459380.778946759 6.769643382747252 0.020305013600563908
2459380.778958333 6.767310841900881 0.019958620095528967
2459380.778969907 6.79528657123288 0.020362610224284487
2459380.7789814817 6.7908238932249505 0.020012767757377332
2459380.7789814817 6.828863212766037 0.019883748350939263
2459380.7789930557 6.824394017078288 0.019449225582555397
2459380.7790046297 6.77436149380192 0.018689234648446712
2459380.7790162037 6.823035538956771 0.019563509092028104
2459380.7790277777 6.798229980550643 0.018655806776512022
2459380.7790393517 6.798235150207669 0.01885741629893105
2459380.7790509257 6.769095578765252 0.01917962638961943
2459380.7790509257 6.791800578716404 0.019544018292536526
2459380.7790625 6.847062713523392 0.019090380947498774
2459380.7790740742 6.81224316483427 0.019145908301559045
2459380.7790856482 6.849041323221257 0.018453214569615118
2459380.7790972223 6.8089519440767825 0.01838622907477064
2459380.7791087963 6.885962541122754 0.018208284942096566
2459380.7791203703 6.813589951167045 0.018426473170475972
2459380.7791203703 6.769282745155459 0.018388082807022872
2459380.7791319443 6.832072243193923 0.01957127278493342
2459380.7791435183 6.8654692053875115 0.020230271809462724
2459380.779155093 6.833124986281974 0.02050338621682637
2459380.779166667 6.8248465235887155 0.01911360686189327
2459380.779178241 6.816727718868546 0.018427817390974696
2459380.779178241 6.823213336159289 0.01883289737960788
2459380.779189815 6.820716388538625 0.01846880242637183
2459380.779201389 6.784318428449111 0.01842944374391717
2459380.779212963 6.783913684778239 0.018900615394846117
2459380.779224537 6.792872905367903 0.01888907270879273
2459380.7792361113 6.7976557106708375 0.020222950251305487
2459380.7792476853 6.821714528273893 0.01918385474982164
2459380.7792476853 6.828717877189459 0.019229401082700635
2459380.7792592593 6.851219542480668 0.020670178562235214
2459380.7792708334 6.843894087691321 0.02027389909440949
2459380.7792824074 6.860682833844554 0.01956801696405667
2459380.7792939814 6.821461617114086 0.019424181516664345
2459380.7793055554 6.768625934280961 0.01967709749924544
2459380.7793055554 6.7969124271879116 0.01908599455777236
2459380.7793171294 6.813121905352545 0.019764508229089515
2459380.779328704 6.807443709250831 0.020328494675766858
2459380.779340278 6.800139627936551 0.018363356923261187
2459380.779351852 6.846940017345175 0.019759746411490208
2459380.779363426 6.825050587148328 0.01899352094118316
2459380.779375 6.828317101991979 0.01949868329620307
2459380.779375 6.811369931146646 0.020143248772528686
2459380.779386574 6.771430346164839 0.01862456374048324
2459380.779398148 6.805333490084098 0.017739670891436785
2459380.7794097224 6.8117430742002165 0.01838285287618618
2459380.7794212964 6.785070648428033 0.01865933817921164
2459380.7794328704 6.796060515111498 0.0176031750425326
2459380.7794444445 6.791089969630693 0.017475071901189385
2459380.7794444445 6.771410812517458 0.018016598684749252
2459380.7794560185 6.7708823777908504 0.0181583281723287
2459380.7794675925 6.795650668749331 0.01780028977666213
2459380.7794791665 6.766852905245158 0.017853995572768983
2459380.779490741 6.869919496623289 0.01763451653277012
2459380.779502315 6.835376786877787 0.016222153121359637
2459380.779502315 6.820889013064501 0.01681716084695723
2459380.779513889 6.7818711081434175 0.01695376371365628
2459380.779525463 6.81718424632817 0.017194925330668784
2459380.779537037 6.82200717452461 0.01698761266093618
2459380.779548611 6.810809584475838 0.017393224512948606
2459380.779560185 6.781082720823696 0.01715614693703024
2459380.779571759 6.794018009659939 0.018572656459428936
2459380.779571759 6.835702265408906 0.018393500630514537
2459380.7795833335 6.792985473300759 0.018251104765850013
2459380.7795949075 6.7961193450574156 0.01775700917186388
2459380.7796064815 6.876102818825328 0.01806093494593532
2459380.7796180556 6.790338699542807 0.017782421740890054
2459380.7796296296 6.827258532452984 0.017658020880094095
2459380.7796296296 6.79750013310337 0.017465478883689503
2459380.7796412036 6.820618109147497 0.01710093280590311
2459380.7796527776 6.77607466447595 0.01754180632083354
2459380.779664352 6.811095620465488 0.018128727786128934
2459380.779675926 6.786807370450162 0.01788354815500143
2459380.7796875 6.827363083633268 0.017624872040151864
2459380.779699074 6.798300316133614 0.017892413029189404
2459380.779699074 6.805607943280822 0.017538262018392092
2459380.779710648 6.814159919552915 0.017756515634065734
2459380.779722222 6.8207345927158505 0.018197714802671478
2459380.779733796 6.786106154189228 0.01803804504434981
2459380.77974537 6.810002302334142 0.018098424522870526
2459380.7797569446 6.818176766322801 0.017721105807707156
2459380.7797569446 6.852425587230081 0.017685015676088666
2459380.7797685186 6.793564285114708 0.018547838971509
2459380.7797800926 6.814165097723145 0.01896222204657561
2459380.7797916667 6.807632861532553 0.019168746450743117
2459380.7798032407 6.830378705334566 0.018990978629812586
2459380.7798263887 6.7676016410951645 0.01871863646968315
2459380.7798263887 6.749885203748348 0.018893395064988303
2459380.779837963 6.7793627444826745 0.01906791738490613
2459380.779849537 6.7641711268118145 0.017742023564250337
2459380.779861111 6.813798253986172 0.017893281010814596
2459380.779872685 6.761499799323086 0.018550796951673113
2459380.779884259 6.777708431782073 0.018583642605208475
2459380.779895833 6.803896908545542 0.018280012040207596
2459380.779895833 6.819101463908317 0.018538549413764815
2459380.7799074072 6.755934573975643 0.01846586186916207
2459380.7799189813 6.800131262372402 0.01927550543811649
2459380.7799305557 6.81419592489742 0.019100328522872453
2459380.7799421297 6.832701760270095 0.018979738765205912
2459380.7799537037 6.883565885245448 0.01860208359178112
2459380.7799537037 6.871176747504594 0.018835198833956034
2459380.7799652778 6.815200958881385 0.0182565308266689
2459380.779976852 6.8266264233179585 0.017320916391570806
2459380.779988426 6.788213351258153 0.0186469094409792
2459380.78 6.816909434255613 0.01850270276146538
2459380.7800115743 6.769592173561272 0.018759430105564325
2459380.7800231483 6.781240158242778 0.018971822798829575
2459380.7800231483 6.790709108640498 0.018509440622902596
2459380.7800347223 6.7817139237291935 0.017589513587778202
2459380.7800462963 6.803800581525338 0.018119141108880035
2459380.7800578703 6.844957189270919 0.018273975078904676
2459380.7800694443 6.817042501873163 0.018980747881514853
2459380.7800810183 6.817854163951597 0.018707070700867634
2459380.7800810183 6.79665301772896 0.018588815906867114
2459380.780092593 6.804775537834906 0.017974315563312623
2459380.780104167 6.801074480113102 0.019836568234451266
2459380.780115741 6.813758515768279 0.0198047848582088
2459380.780127315 6.7997610985201655 0.019239794369614267
2459380.780138889 6.7899996040374555 0.01981535013933781
2459380.780150463 6.810996366484509 0.018283987006304025
2459380.780150463 6.823100353305905 0.018222985353082
2459380.780162037 6.810698979938228 0.018399161690351377
2459380.780173611 6.839639307368338 0.019189832239172876
2459380.7801851854 6.821355057913435 0.01805385514706885
2459380.7801967594 6.844009211366504 0.018277568308138318
2459380.7802083334 6.766920674783116 0.01901533044748742
2459380.7802199074 6.732924975797851 0.018734833223487127
2459380.7802199074 6.779243541376958 0.019182256073189016
2459380.7802314814 6.801007079658109 0.018415106682023383
2459380.7802430554 6.807983936712012 0.018359898266178135
2459380.7802546294 6.780534438577937 0.018036366751269715
2459380.780266204 6.854798931348134 0.01871343391842082
2459380.780277778 6.79015761603453 0.01772488516338509
2459380.780277778 6.705003007544804 0.01800998875641274
2459380.780289352 6.79487662862095 0.01837441276365964
2459380.780300926 6.8523934154544195 0.018600275485922205
2459380.7803125 6.81121852820834 0.01733687467495551
2459380.780324074 6.81641249131784 0.01829557944072361
2459380.780335648 6.854056420793257 0.018032449553559888
2459380.780347222 6.799708603065814 0.01886953455629557
2459380.780347222 6.746515565250603 0.018466461125607944
2459380.7803587965 6.810397322879569 0.019423101853239637
2459380.7803703705 6.825547209948536 0.018594214441771936
2459380.7803819445 6.820328934431669 0.018663922225336492
2459380.7804050925 6.807997106402715 0.019327199789153926
2459380.7804050925 6.795961856503694 0.01900727577668682
2459380.7804166665 6.742188153585206 0.018008802382270532
2459380.7804282405 6.862113772775067 0.018093053183709303
2459380.780439815 6.803520940779676 0.018327572858941883
2459380.780451389 6.797615771488618 0.01869834698050449
2459380.780462963 6.807324738235487 0.018310472969782606
2459380.780474537 6.826906843436913 0.01890567491047806
2459380.780474537 6.806375883312174 0.018835486357632783
2459380.780486111 6.8290282501803174 0.01889806994268264
2459380.780497685 6.830792417134233 0.018470232491922686
2459380.780509259 6.780389966470655 0.019170090155132546
2459380.7805208336 6.7849081532087245 0.018447005034079134
2459380.7805324076 6.772965458734709 0.018820189141731062
2459380.7805324076 6.767498538778196 0.018778105764364863
2459380.7805439816 6.796438223253797 0.01899519943476749
2459380.7805555556 6.804698391804769 0.01904371371227251
2459380.7805671296 6.778223155749683 0.018285896376166243
2459380.7805787036 6.785977695250636 0.018155769019705118
2459380.7805902776 6.823349246869898 0.0191944588968631
2459380.7806018516 6.815079476592813 0.018778758304971423
2459380.7806018516 6.775343858328257 0.018243710083721967
2459380.780613426 6.79986593457829 0.018996906457489346
2459380.780625 6.8043616787929055 0.01742757899904066
2459380.780636574 6.814517740544775 0.018510659066736965
2459380.780648148 6.802541779392574 0.01815313072695582
2459380.780659722 6.832297560958767 0.018572350120077737
2459380.780671296 6.803021545145817 0.018348365322650897
2459380.780671296 6.805759585398854 0.018679869182555944
2459380.78068287 6.833474907254767 0.018059980245556374
2459380.7806944447 6.797655669755577 0.018104831497797895
2459380.7807060187 6.842338133110288 0.018191219333136187
2459380.7807175927 6.832112657591499 0.018130272546111475
2459380.7807291667 6.837483288522065 0.017937054365131617
2459380.7807291667 6.819287426468203 0.01845191611396506
2459380.7807407407 6.809472902613217 0.01938359279311912
2459380.7807523147 6.8626658324087755 0.018124711974746348
2459380.7807638887 6.786130178641408 0.019254152333944882
2459380.7807754627 6.831477951401921 0.018547412604578182
2459380.780787037 6.77773870164421 0.01844106782133135
2459380.780798611 6.800978479862359 0.0192747595654281
2459380.780798611 6.849348227785762 0.019167682367646762
2459380.7808101852 6.767426485155034 0.019290166968876567
2459380.7808217593 6.814779350631462 0.019549734852772404
2459380.7808333333 6.793089322670874 0.019490405924959518
2459380.7808449073 6.824511067581006 0.02043920470257423
2459380.7808564813 6.802550885781318 0.019318165215604935
2459380.7808564813 6.838489476924944 0.018852623898705966
2459380.7808680558 6.8385390931393255 0.01994208898380549
2459380.78087963 6.782208154757574 0.020164609839506045
2459380.780891204 6.775103825685378 0.018566838369424334
2459380.780902778 6.807984724840094 0.019622597533348423
2459380.780914352 6.778223252864765 0.020570404635275288
2459380.780925926 6.821437738986547 0.01976258604410539
2459380.780925926 6.8399572107866655 0.01993863735540829
2459380.7809375 6.785997661704687 0.020253904255288013
2459380.780949074 6.759663628617694 0.020228867987788977
2459380.7809606483 6.844409393934591 0.020699673857652895
2459380.7809722223 6.839383104308534 0.020189059639362586
2459380.7809837963 6.7992351659024814 0.020096319419481628
2459380.7809837963 6.814481934807403 0.020209438791797398
2459380.7809953704 6.791177748189676 0.021662143849347417
2459380.7810069444 6.784839440545983 0.02071190817576436
2459380.7810185184 6.838292946854371 0.020194540537283756
2459380.7810300924 6.864169032261841 0.02003651170476829
2459380.781041667 6.802104371494807 0.020631573126032927
2459380.781053241 6.873605663982048 0.020154845636160386
2459380.781053241 6.825200146083632 0.019954851689248005
2459380.781064815 6.780978502807863 0.02108238096530097
2459380.781076389 6.81649698818961 0.02093168696077728
2459380.781087963 6.810346632043582 0.019975319499214775
2459380.781099537 6.8178799665409295 0.020648033008928063
2459380.781111111 6.797263290056994 0.021369051175750102
2459380.7811226854 6.8053306377501555 0.020924179433812258
2459380.7811226854 6.804825114024847 0.02139169372163562
2459380.7811342594 6.824215683639729 0.019993214705736496
2459380.7811458334 6.81875882955675 0.020015251393711273
2459380.7811574074 6.7804691576074285 0.02114182696521772
2459380.7811689815 6.807218826756126 0.019813242864025415
2459380.7811805555 6.806724799858919 0.020456500202026304
2459380.7811805555 6.807883573658205 0.019967765491416874
2459380.7811921295 6.861185656452931 0.019887147004131116
2459380.7812037035 6.8061693174296325 0.019786659999394333
2459380.781215278 6.761642686167581 0.020318806740338292
2459380.781226852 6.777632919148121 0.020685907198580992
2459380.781238426 6.83702172423206 0.01991719308938015
2459380.78125 6.801666737751556 0.01904672333580506
2459380.78125 6.802710134143937 0.018915703626042658
2459380.781261574 6.812690538297246 0.018559065402241455
2459380.781273148 6.819628211512399 0.019533916269296465
2459380.781284722 6.7956954281897195 0.02006617814918146
2459380.7812962965 6.777202263319663 0.020020319940910983
2459380.7813078705 6.803226584919293 0.02050271460274926
2459380.7813078705 6.811370601684714 0.02025719751406548
2459380.7813194445 6.833393020488782 0.019429869135971382
2459380.7813310185 6.84688865587523 0.019049474031953513
2459380.7813425926 6.812039994710344 0.019435425104842006
2459380.7813541666 6.852218749531253 0.019401223920030998
2459380.7813657406 6.861721992702402 0.020693401153666992
2459380.7813773146 6.838443948811519 0.020413146915481586
2459380.7813773146 6.842453526433542 0.019928770838509642
2459380.781388889 6.824786064038194 0.01972698608217114
2459380.781400463 6.781616273818664 0.021565839294490685
2459380.781412037 6.72396639148717 0.021031128283352622
2459380.781423611 6.771925676851336 0.020913138506398452
2459380.781435185 6.832964349074957 0.02054863997263841
2459380.781435185 6.8138933575586735 0.020426590732586156
2459380.781446759 6.848405503430736 0.02130909780183837
2459380.781458333 6.864789281528716 0.020853295162918468
2459380.7814699076 6.8622263220191835 0.01988826681672495
2459380.7814814816 6.8462759785476015 0.020128877693021654
2459380.7814930556 6.821734787053242 0.02004150136270848
2459380.7815046296 6.8476121773926595 0.019979457117675112
2459380.7815046296 6.8738960319089815 0.019792739384628177
2459380.7815162037 6.806490089985787 0.020259419309047573
2459380.7815277777 6.80679554052674 0.01954234831263086
2459380.7815393517 6.835453440695647 0.020130089520776353
2459380.781550926 6.833532841629162 0.021111645684879256
2459380.7815625 6.7758330876822646 0.020790390008931823
2459380.781574074 6.846715435086968 0.020384291569566785
2459380.781574074 6.814052130515983 0.020138269724641944
2459380.781585648 6.819022283948196 0.020325605306609776
2459380.781597222 6.80517978637315 0.019811141248362533
2459380.781608796 6.83505652765728 0.02062705880393599
2459380.78162037 6.842821523096588 0.019772310729904426
2459380.7816319442 6.776882196116721 0.019799950980179552
2459380.7816319442 6.7808696320859125 0.01993416964110811
2459380.7816435187 6.812485726739717 0.02027207307983342
2459380.7816550927 6.806930446116753 0.02011711391607284
2459380.7816666667 6.776600609138401 0.019970836278964076
2459380.7816782407 6.85809377049899 0.019497120956869184
2459380.7816898148 6.8392050199218195 0.020227981740557496
2459380.781701389 6.839101388980414 0.019842790301045545
2459380.781701389 6.852675408154785 0.019899768205251404
2459380.781712963 6.879028110763554 0.021249791144990027
2459380.7817245373 6.861146738530967 0.020080500610749508
2459380.7817361113 6.861466052509011 0.020229797837012117
2459380.7817476853 6.827971028930414 0.01999491051946964
2459380.7817592593 6.832722314044823 0.020236036227168522
2459380.7817592593 6.801019915428653 0.02061066987270948
2459380.7817708333 6.819502182108182 0.019694397381436888
2459380.7817824073 6.852397898016563 0.021355508311118435
2459380.7817939813 6.826026841320348 0.02053880771024741
2459380.7818055553 6.803568171370835 0.020133376180628864
2459380.78181713 6.82912763017113 0.01963777925334759
2459380.781828704 6.779244085243055 0.019007750986681664
2459380.781828704 6.787931768537917 0.019379575877097106
2459380.781840278 6.833297762159275 0.020352189025502943
2459380.781851852 6.8069087905213435 0.020313219254250125
2459380.781863426 6.856853210169379 0.020802999820973844
2459380.781875 6.8334644478043645 0.01977583378431168
2459380.781886574 6.783515538415942 0.01963266147647386
2459380.7818981484 6.819383906738817 0.019349637876741713
2459380.7818981484 6.8641198400229255 0.01976402504011413
2459380.7819097224 6.852739684733105 0.02033826062187902
2459380.7819212964 6.8520761999028705 0.019396701765544446
2459380.7819328704 6.774523891807417 0.020718508250613617
2459380.7819444444 6.780632314948156 0.02054191318858397
2459380.7819560184 6.74881431254147 0.019104007553422616
2459380.7819560184 6.7988288817267675 0.01915494624634642
2459380.7819675924 6.896419545187025 0.019857207161896616
2459380.7819791664 6.8215591262051385 0.019697849634588916
2459380.781990741 6.817896974991053 0.021324789987267036
2459380.782002315 6.822931426697276 0.01983957233064091
2459380.782013889 6.830308988350157 0.020413457835947092
2459380.782025463 6.811619061384893 0.020616885305831376
2459380.782025463 6.823852347397387 0.021004626033608684
2459380.782037037 6.826925672204756 0.020256951935096752
2459380.782048611 6.896835743117493 0.019849689348715237
2459380.782060185 6.834105576857881 0.020231838671888568
2459380.7820717595 6.840590378651473 0.019521469036400584
2459380.7820833335 6.787785778934194 0.01952523520919188
2459380.7820833335 6.808150784274278 0.019421099540204587
2459380.7820949075 6.820747865710808 0.019032949751787678
2459380.7821064815 6.8665007616311575 0.0192469579516284
2459380.7821180555 6.829901307926034 0.01914851518428194
2459380.7821296295 6.821583423705548 0.019644473275051446
2459380.7821412035 6.860900566361882 0.021102132309658437
2459380.782152778 6.826414139708036 0.02000216242194059
2459380.782152778 6.881852019309222 0.02020068665828246
2459380.782164352 6.855886265906352 0.021023918742149886
2459380.782175926 6.8276040790543275 0.01928000099034874
2459380.7821875 6.825118128773348 0.019192630384136294
2459380.782199074 6.801243006979553 0.020783650996179327
2459380.782210648 6.79644166895 0.019786678029986397
2459380.782222222 6.892152377415964 0.019364666739947002
2459380.782222222 6.829965508992394 0.01909479547239888
2459380.782233796 6.847629054096783 0.019592585677515418
2459380.7822453706 6.858564838261121 0.020255051611259952
2459380.7822569446 6.801963193960828 0.01914885407246282
2459380.7822685186 6.843571161317263 0.019217227540292918
2459380.7822800926 6.835185062572376 0.01928186686569279
2459380.7822800926 6.820900705934604 0.019140713610144865
2459380.7822916666 6.8129699486228725 0.01817940283204595
2459380.7823032406 6.813455137084689 0.018568902760687393
2459380.7823148146 6.792341666078712 0.018142778804245814
2459380.782326389 6.795010389004896 0.019243279561523777
2459380.782337963 6.815573270572865 0.01825063250837227
2459380.782349537 6.813062669870804 0.01966468907060949
2459380.782349537 6.811105918464917 0.019579245109432722
2459380.782361111 6.842409072023021 0.0193300624489456
2459380.782372685 6.783968382330488 0.019115452785250196
2459380.782384259 6.848551331685697 0.01924324068880538
2459380.782395833 6.8445449942720495 0.019527308260602297
2459380.782407407 6.782169643039675 0.018839690912608887
2459380.782407407 6.740996614977797 0.019073308527534923
2459380.7824189817 6.8787990719413665 0.018520799984329213
2459380.7824305557 6.817233965961862 0.0182657098883791
2459380.7824421297 6.864359439442121 0.018816123199465667
2459380.7824537037 6.849763165486052 0.01832690752807124
2459380.7824652777 6.826935325981382 0.01898175423652326
2459380.7824768517 6.787902470112129 0.018923801289325803
2459380.7824768517 6.888377600547291 0.018973206170403545
2459380.7824884257 6.8270127153992055 0.018038268585748394
2459380.7825 6.822721455725673 0.01897606229620074
2459380.782511574 6.819081254874997 0.02030787297761205
2459380.782523148 6.871809330022834 0.01958028505459781
2459380.7825347222 6.778885658986186 0.020898621642903133
2459380.7825347222 6.809094651763654 0.020567172809039712
2459380.7825462963 6.85287946379612 0.019312465542711498
2459380.7825578703 6.795064450492959 0.017797702116460937
2459380.7825694443 6.782048475927961 0.019812527632074497
2459380.7825810187 6.8683805842543935 0.018893811290777135
2459380.7825925928 6.826992089652712 0.018874529580896877
2459380.782604167 6.813941530343 0.018710438232761285
2459380.782604167 6.819724710770594 0.01869811815701879
2459380.782615741 6.856794253052668 0.018857062740709123
2459380.782627315 6.836455828935962 0.01896928865775261
2459380.782638889 6.8500218775057276 0.019314221340053336
2459380.782650463 6.826092743859971 0.019129992433020136
2459380.782662037 6.843452579145905 0.01895289730533012
2459380.7826736113 6.802209363826473 0.018730754056686828
2459380.7826736113 6.806501374455903 0.01855592986126173
2459380.7826851853 6.871548983262225 0.0184770688832299
2459380.7826967593 6.848981689766881 0.0178167239871092
2459380.7827083333 6.827242447630057 0.019089616077073764
2459380.7827199074 6.791098035144812 0.019178476794461313
2459380.7827314814 6.896083663857628 0.01854299168543104
2459380.7827314814 6.916333678523064 0.018567405148660822
2459380.7827430554 6.8442969134226255 0.019392868224245272
2459380.78275463 6.837056625574379 0.018359514992240204
2459380.782766204 6.8719897186078525 0.01946429656163496
2459380.782777778 6.731095660343109 0.019872691367229633
2459380.782789352 6.810008460951775 0.020333489085457953
2459380.782800926 6.81162357563418 0.01885189772105855
2459380.782800926 6.8476157232380706 0.019446172731877223
2459380.7828125 6.9010186853279825 0.019294874280279456
2459380.782824074 6.861076736917416 0.018617314185996384
2459380.782835648 6.854205850317089 0.019275896402606203
2459380.7828472224 6.832060982596835 0.018290668853559337
2459380.7828587964 6.8678235636644045 0.0181470631291481
2459380.7828587964 6.824492102059794 0.018234892358559775
2459380.7828703704 6.81469049190945 0.017789499211565498
2459380.7828819444 6.849406156528526 0.01872938772037081
2459380.7828935185 6.832682608262409 0.01807679886953685
2459380.7829050925 6.851940558627034 0.018368021321808512
2459380.7829166665 6.859990692605295 0.018150314074635028
2459380.782928241 6.845054154388117 0.018215373133314144
2459380.782928241 6.866925099968735 0.018518797097274612
2459380.782939815 6.843430039129896 0.018747736940807752
2459380.782951389 6.781883889938681 0.018391439036457787
2459380.782962963 6.835607563448362 0.018312266332841016
2459380.782974537 6.861776494484906 0.017903354173757467
2459380.782986111 6.8165248490772 0.017643166476483216
2459380.782997685 6.849968393004281 0.01822021954402932
2459380.782997685 6.801673348020921 0.018345106556861387
2459380.783009259 6.87233747618546 0.01967593224674489
2459380.7830208335 6.843974743145536 0.017981525219532987
2459380.7830324075 6.817178140012973 0.018048983969891047
2459380.7830439815 6.792145151345754 0.017270464151474835
2459380.7830555555 6.839745102150672 0.018111457043728883
2459380.7830555555 6.856756373709092 0.01844671377945373
2459380.7830671296 6.841784388661547 0.016959694341649813
2459380.7830787036 6.824392713179427 0.01775766423694992
2459380.7830902776 6.801581856656285 0.018115054119679536
2459380.783101852 6.877800051338816 0.017705100694919505
2459380.783113426 6.8106479487269285 0.01806960724073149
2459380.783125 6.783966806680353 0.018360774147232983
2459380.783125 6.867830214310268 0.01823198094245372
2459380.783136574 6.833467749004444 0.018302224205492126
2459380.783148148 6.827236754756707 0.018248803866789842
2459380.783159722 6.93058289867406 0.017956647365077915
2459380.783171296 6.861277746544141 0.018153744780695917
2459380.7831828706 6.787948483063977 0.017986437480842585
2459380.7831828706 6.811219718690777 0.017744607503554465
2459380.7831944446 6.833303051862244 0.018247909856866956
2459380.7832060186 6.856282961953412 0.01769124225424466
2459380.7832175926 6.861336692347204 0.018602218068929824
2459380.7832291666 6.855892928691174 0.017741276997128578
2459380.7832407407 6.8301136366741035 0.017935920751523157
2459380.7832523147 6.8437842878117285 0.017777634872149343
2459380.7832523147 6.888816906411882 0.017940166106603424
2459380.7832638887 6.845484350482814 0.01811963591027368
2459380.783275463 6.854155774855211 0.018076436331861588
2459380.783287037 6.826634686058383 0.018622309555590688
2459380.783298611 6.838234769683424 0.01836949626969672
2459380.783310185 6.8366127768965255 0.017901898748115472
2459380.783310185 6.8438075651651635 0.01798870723620717
2459380.783321759 6.819276523114717 0.018205814038139017
2459380.783333333 6.85412379002747 0.018782170939154855
2459380.783344907 6.819321326186112 0.018014012815652528
2459380.7833564817 6.809203083045811 0.018831447907985466
2459380.7833680557 6.833761821836149 0.017675129093567582
2459380.7833796297 6.801323710069281 0.01893275087444675
2459380.7833796297 6.80287297552318 0.018535592365487796
2459380.7833912037 6.822554957390872 0.01865473968241623
2459380.7834027777 6.8412224796310275 0.018126427394668115
2459380.7834143518 6.815200774694486 0.017197070403370065
2459380.7834259258 6.801252986120049 0.017755288091638347
2459380.7834375 6.838037631988493 0.018389199973065467
2459380.7834490743 6.845152499446017 0.019038363978768652
2459380.7834490743 6.861856124289452 0.019589346963122915
2459380.7834606483 6.842317746460485 0.01816893172165263
2459380.7834722223 6.808580530985755 0.018904987289078953
2459380.7834837963 6.82940428918485 0.018570918791620424
2459380.7834953703 6.869816692638623 0.018480560371969528
2459380.7835069443 6.816457260729229 0.01866654219715182
2459380.7835069443 6.846288502347256 0.01844867596620591
2459380.7835185183 6.848729352913074 0.01884883458188154
2459380.783530093 6.822759800654935 0.01890158301801585
2459380.783541667 6.816578972102355 0.01861395482813434
2459380.783553241 6.835598337720451 0.018459070267002647
2459380.783564815 6.822746241079439 0.018450026736331254
2459380.783564815 6.831915774971592 0.018010883969477212
2459380.783576389 6.829911394806413 0.017511560065290057
2459380.783587963 6.825896866762485 0.017622372625262152
2459380.783599537 6.874817652491855 0.017177745843566142
2459380.7836111113 6.768525496909445 0.01836847384625393
2459380.7836226854 6.843845565944529 0.018520185571980697
2459380.7836342594 6.815056699984248 0.019286342362790882
2459380.7836342594 6.824516319944126 0.019238645997621776
2459380.7836458334 6.859527772040271 0.017933866080600172
2459380.7836574074 6.837788900557519 0.018534192201834155
2459380.7836689814 6.860156601705547 0.0184541498876729
2459380.7836805554 6.852103096354944 0.018326359565031047
2459380.7836921294 6.860087516164264 0.018204943275852186
2459380.783703704 6.864019948243063 0.018211681486461996
2459380.783703704 6.824275072781446 0.01860888521768204
2459380.783715278 6.837326672729728 0.0180888958541888
2459380.783726852 6.82122669671067 0.01778756042574389
2459380.783738426 6.846996677841399 0.01831512287394561
2459380.78375 6.842509690810604 0.017773096071321645
2459380.783761574 6.811250044475199 0.017828605462581092
2459380.783761574 6.84110747822661 0.018208940840029678
2459380.783773148 6.869407494054644 0.01792460264645628
2459380.7837847224 6.826923404644828 0.017458154552969816
2459380.7837962965 6.838654993245069 0.01814872404074495
2459380.7838078705 6.828985179808384 0.018061845210895842
2459380.7838194445 6.831678159339988 0.01841690992724379
2459380.7838310185 6.842178850398079 0.018461015601666485
2459380.7838310185 6.8395946120852775 0.018047695267240395
2459380.7838425925 6.839500010076438 0.018156179771305177
2459380.7838541665 6.839765308936028 0.018138395099223773
2459380.7838657405 6.8276188281613726 0.01861510720578448
2459380.783877315 6.86075090076539 0.01742648509656207
2459380.783888889 6.8369926460816 0.017789740196029847
2459380.783888889 6.857487357312661 0.018305966733348163
2459380.783900463 6.8221075890166665 0.018361284365982434
2459380.783912037 6.822281214326643 0.018912250012137064
2459380.783923611 6.828443192939656 0.018504361343992595
2459380.783935185 6.812453664928722 0.018187592177135746
2459380.783946759 6.810968941644529 0.019750361911924176
2459380.7839583335 6.836306502865306 0.01904657044983265
2459380.7839583335 6.8603650434659995 0.018707774623918785
2459380.7839699076 6.837986494193834 0.018594757561211803
2459380.7839814816 6.835855040884879 0.019349695568678396
2459380.7839930556 6.807604575449301 0.018833788577978645
2459380.7840046296 6.824775033130369 0.019299082448688967
2459380.7840162036 6.861268100421298 0.018059766957183126
2459380.7840277776 6.8492560975346874 0.019798388816890874
2459380.7840277776 6.821099665393105 0.019712579471672334
2459380.7840393516 6.804930907755437 0.019632700495102615
2459380.784050926 6.843462898784289 0.018831965972466058
2459380.7840625 6.830471658958104 0.01961032981565103
2459380.784074074 6.828149889426261 0.019830393559585737
2459380.784085648 6.8644698347223025 0.019138111008190347
2459380.784085648 6.8685609937796555 0.01872110338691445
2459380.784097222 6.829068897323126 0.018210185304244664
2459380.784108796 6.808529180908736 0.018948415097265383
2459380.78412037 6.85291283005611 0.019053268233628285
2459380.7841319446 6.833134678299671 0.019837138194096725
2459380.7841435187 6.810182585416272 0.01903506843129219
2459380.7841550927 6.8676258490900794 0.018961740419498392
2459380.7841550927 6.850055358645135 0.019054427840695245
2459380.7841666667 6.836282026889674 0.018861389459213646
2459380.7841782407 6.82689329825948 0.018652279747887426
2459380.7841898147 6.826528220766531 0.018917908354533147
2459380.7842013887 6.837696214359505 0.01917211600673241
2459380.784212963 6.850503508526901 0.0193666166621793
2459380.784212963 6.819734756094015 0.018634379239254057
2459380.784224537 6.846865133663445 0.018576593309648507
2459380.784236111 6.839135684127707 0.01907497117652913
2459380.784247685 6.843896006848861 0.018182521571419582
2459380.7842592592 6.83050652721193 0.017497841811944075
2459380.7842708332 6.8525861937923755 0.018015603173446956
2459380.7842824073 6.827137148823657 0.01833295915875943
2459380.7842824073 6.827630731747344 0.01852028658174399
2459380.7842939813 6.85089840505005 0.01784028602834947
2459380.7843055557 6.858609216627046 0.0183683168336909
2459380.7843171298 6.818445070256794 0.018431690179847745
2459380.784328704 6.837489549573122 0.01792758229476809
2459380.784340278 6.838890425859485 0.018404116341225626
2459380.784351852 6.81084091281502 0.017819837223475923
2459380.784351852 6.855146774277393 0.0180729317915422
2459380.784363426 6.8569875103806845 0.018605916623607867
2459380.784375 6.812930454272776 0.018303226200931687
2459380.7843865743 6.8748100122673845 0.01833412685386771
2459380.7843981483 6.863324422664506 0.018992060200405673
2459380.7844097223 6.842440633885945 0.01866869904002856
2459380.7844097223 6.833255178018963 0.018366186897509386
2459380.7844212963 6.829011016674593 0.018436237265166716
2459380.7844328703 6.849852443330147 0.01810559358516639
2459380.7844444443 6.813038323956319 0.01834954831335256
2459380.7844560184 6.844384254122121 0.018521226151031668
2459380.7844675924 6.859371304450824 0.01857206554602606
2459380.784479167 6.88923480440373 0.01895156593994639
2459380.784479167 6.859051145012908 0.019200839771525015
2459380.784490741 6.851529956080596 0.01806255588381551
2459380.784502315 6.8121437956948485 0.018888740131338146
2459380.784513889 6.854696262372564 0.018312153818055604
2459380.784525463 6.864831307621013 0.019235513983165812
2459380.784537037 6.823340786558343 0.01875037962706705
2459380.784537037 6.81417929871719 0.018698537295146995
2459380.784548611 6.8633460169854645 0.018908121687100175
2459380.7845601854 6.830135800711914 0.01872891724780575
2459380.7845717594 6.829157335986252 0.018182047206500677
2459380.7845833334 6.853551620685788 0.019295769474733236
2459380.7845949074 6.809148253900607 0.018864522926028984
2459380.7846064814 6.859071677226731 0.01903831400308219
2459380.7846064814 6.81909628784416 0.01890364944170817
2459380.7846180554 6.848046470166085 0.01953882406743379
2459380.7846296295 6.797577417412126 0.018034187042484297
2459380.784641204 6.801045632026459 0.019144321629957137
2459380.784652778 6.821193855480282 0.01878050046521576
2459380.784664352 6.848297092508509 0.018825250965394023
2459380.784675926 6.863149033581073 0.019007978137706882
2459380.7846875 6.897252070593324 0.01894438817892873
2459380.784699074 6.8135666755382145 0.01861655491089956
2459380.784710648 6.861778728347473 0.01960196714196556
2459380.784722222 6.816344347930909 0.01807987191741036
2459380.7847337965 6.83074610214022 0.018990688435700585
2459380.7847337965 6.814444135999582 0.018558349190480296
2459380.7847453705 6.815831839491069 0.018905457156513112
2459380.7847569445 6.88037024612749 0.018818611912920065
2459380.7847685185 6.839719004403011 0.018457608841570796
2459380.7847800925 6.869896345212802 0.018703681611881243
2459380.7847916665 6.865531949828353 0.018980228266960972
2459380.7848032406 6.853836098589356 0.018610337001349408
2459380.7848032406 6.85628755424051 0.018841221377469762
2459380.784814815 6.884733906069612 0.018529443515576144
2459380.784826389 6.846357344777336 0.018548655611646564
2459380.784837963 6.854763170825547 0.018329497564239496
2459380.784849537 6.852609302029518 0.01944754935234247
2459380.784861111 6.863576349941815 0.01837326944152954
2459380.784861111 6.8688920852136475 0.01871923678860304
2459380.784872685 6.842533565592295 0.018689117055714917
2459380.784884259 6.862596959656195 0.018632479607752776
2459380.784895833 6.855067530968632 0.01814118742261306
2459380.7849074076 6.819316372691342 0.018916488941466594
2459380.7849189816 6.8621746421487435 0.0192964304758218
2459380.7849305556 6.884905377141981 0.01901045501627158
2459380.7849305556 6.840697369040666 0.018361068666529222
2459380.7849421296 6.82954308068419 0.018559458906466163
2459380.7849537036 6.858496013282148 0.018858351436400175
2459380.7849652776 6.850944035673645 0.018100362964601917
2459380.7849768517 6.828871989826337 0.018532293697476155
2459380.784988426 6.8614420418439 0.018586330595091828
2459380.784988426 6.84427433149281 0.01880730983236458
2459380.785 6.799178597681945 0.018492641568348994
2459380.785011574 6.85363816298934 0.018344044921602756
2459380.785023148 6.768798110993328 0.01893889161887213
2459380.785034722 6.8510391198818725 0.019915881417426777
2459380.785046296 6.837754574626705 0.019371336497586805
2459380.78505787 6.8032451589846366 0.018394951393672376
2459380.78505787 6.851064167585879 0.018515283733383774
2459380.785069444 6.842446118699995 0.01829464537929111
2459380.7850810187 6.854118954497808 0.01838998111184398
2459380.7850925927 6.832262086048224 0.01821989035679401
2459380.7851041667 6.846390047700896 0.01916585703996804
2459380.7851157407 6.828429146182516 0.018560999707761133
2459380.7851273147 6.826741272786935 0.019176414300869898
2459380.7851273147 6.829494152581705 0.01893173993078723
2459380.7851388888 6.872300955458553 0.01893355984373063
2459380.7851504628 6.837955387754339 0.01908829828951578
2459380.7851620372 6.814733679302045 0.01874706645111281
2459380.7851736112 6.857276608717732 0.018764917262917624
2459380.7851851853 6.825069126828429 0.018134234096546676
2459380.7851851853 6.80786637613356 0.018450367804484735
2459380.7851967593 6.8694125388537115 0.018905351719918143
2459380.7852083333 6.79846963001486 0.018527305656621054
2459380.7852199073 6.827776036781912 0.018412374521556404
2459380.7852314813 6.80944130892554 0.018380754453323527
2459380.785243056 6.837751504483731 0.018422703815454643
2459380.78525463 6.821953833014418 0.018509878516675737
2459380.78525463 6.8135619391509215 0.018422182696258935
2459380.785266204 6.888068527959368 0.020141706694982164
2459380.785277778 6.8476475844000335 0.019944452892292654
2459380.785289352 6.8357013233091815 0.01932375456441438
2459380.785300926 6.833952973610812 0.019021657080425816
2459380.7853125 6.860699398811849 0.018755482422696514
2459380.7853125 6.84290937167711 0.018647423587019044
2459380.785324074 6.843948294198575 0.01908078200215861
2459380.7853356483 6.821145940970413 0.01844171406369008
2459380.7853472224 6.833422090653301 0.018316494700465542
2459380.7853587964 6.820907915336087 0.018499422922211177
2459380.7853703704 6.874002811283527 0.017663567362629227
2459380.7853819444 6.83567008404457 0.018923170266510022
2459380.7853819444 6.861421130507753 0.018818447860358193
2459380.7853935184 6.846808163745215 0.02009543289715292
2459380.7854050924 6.801716263276643 0.01946745810572285
2459380.785416667 6.810973042826922 0.02007054084046283
2459380.785428241 6.8144076577285135 0.019716206909957783
2459380.785439815 6.8310703321221995 0.019936153668570895
2459380.785451389 6.870890015672926 0.019453461244387994
2459380.785451389 6.856932507311311 0.019374864838219846
2459380.785462963 6.8432026021146415 0.019313546889084474
2459380.785474537 6.879473740399598 0.01922643567142978
2459380.785486111 6.833557131653463 0.01824067399667441
2459380.785497685 6.825276819318369 0.018883737070687218
2459380.7855092594 6.8301350236053855 0.01861270068305818
2459380.7855092594 6.755202623561794 0.019060320632493983
2459380.7855208335 6.845479575076788 0.0191838480175568
2459380.7855324075 6.842365858754888 0.019199403356177137
2459380.7855439815 6.8275456297499195 0.01950984735401891
2459380.7855555555 6.883379900820205 0.01988485684757948
2459380.7855671295 6.839210112110178 0.02039342564764999
2459380.7855787035 6.838735328063485 0.019524445933462368
2459380.7855787035 6.807516067648494 0.019885576391936978
2459380.785590278 6.831254552517096 0.01959090234310117
2459380.785601852 6.878182403540753 0.020548513981081543
2459380.785613426 6.817956954428094 0.019777969600975942
2459380.785625 6.839630448960482 0.020746244971433715
2459380.785636574 6.8217698045318125 0.020036426118372724
2459380.785636574 6.824494088222811 0.020000452117816977
2459380.785648148 6.81740408224839 0.019666116314440263
2459380.785659722 6.803241257327703 0.020227453099264627
2459380.785671296 6.812172032074918 0.02067545908769305
2459380.7856828705 6.847699314673126 0.021287251190615277
2459380.7856944446 6.832982151806967 0.020039599234466764
2459380.7857060186 6.836757614612817 0.021000638034175043
2459380.7857060186 6.846748232337609 0.020467333752474573
2459380.7857175926 6.850015689433941 0.021244466079964153
2459380.7857291666 6.8488440752609945 0.02082655873410041
2459380.7857407406 6.834615583139532 0.021089563460909674
2459380.7857523146 6.811308841958184 0.020110367315034204
2459380.785763889 6.843922569431517 0.02083925257952505
2459380.785763889 6.839390199226265 0.020622251561230258
2459380.785775463 6.819810541458858 0.020915793770807913
2459380.785787037 6.848802850306304 0.020883461255378696
2459380.785798611 6.84514180768032 0.020190207547877183
2459380.785810185 6.8095877678980825 0.020573982379889545
2459380.785821759 6.837145014238383 0.02017395888443365
2459380.785833333 6.817916452527897 0.020670770651885523
2459380.785833333 6.799432339013246 0.020857367905112677
2459380.7858449076 6.838651160632602 0.019593225176784777
2459380.7858564816 6.887278117230127 0.020418583941329272
2459380.7858680557 6.835786175898508 0.02068280856663267
2459380.7858796297 6.820194903307541 0.020964105097271642
2459380.7858912037 6.865377385610054 0.02114595569796226
2459380.7859027777 6.825364797030841 0.02044535547396784
2459380.7859027777 6.801625512890975 0.02047264280105858
2459380.7859143517 6.8291840049300285 0.02207758037171062
2459380.7859259257 6.836360226285968 0.021546606139163153
2459380.7859375 6.840402576264457 0.021403032433503878
2459380.785949074 6.84552427706481 0.021442484508103123
2459380.785960648 6.880252348049194 0.022821175722851833
2459380.785960648 6.860583091773903 0.02249709035836519
2459380.785972222 6.8271096357029135 0.021520170389431423
2459380.785983796 6.834158984576827 0.02314258077297302
2459380.7859953702 6.852637057453507 0.022889757335789854
2459380.7860069443 6.8459845613427435 0.024170259375511788
2459380.7860185187 6.829787006842211 0.02383178847387501
2459380.7860300927 6.838449825069929 0.024747504376384358
2459380.7860300927 6.8669476002631145 0.024026238930581967
2459380.7860416668 6.8698529628526535 0.023830072416280285
2459380.7860532408 6.86707418067934 0.023233203750852617
2459380.786064815 6.828342491033275 0.0223851800435661
2459380.786076389 6.722734983837701 0.022712886431085863
2459380.786087963 6.679370429409654 0.02249590945178321
2459380.786087963 6.80424548297031 0.023359125885330467
2459380.786099537 6.882848318901135 0.023871167871052475
2459380.7861111113 6.898083017699533 0.023911633944734674
2459380.7861226853 6.911869744500993 0.022435057438299568
2459380.7861342593 6.873166610805879 0.022300218105285333
2459380.7861458333 6.867403316700133 0.022094089305821664
2459380.7861574073 6.8581751741997445 0.022920435285696594
2459380.7861574073 6.890359518064032 0.021928076289329024
2459380.7861689813 6.829052229503879 0.023072402270315668
2459380.7861805554 6.856122669675194 0.023827264043065864
2459380.78619213 6.838345308617902 0.022189776322416217
2459380.786203704 6.857588197809631 0.0223504146207977
2459380.786215278 6.849795700714382 0.022014579292871483
2459380.786215278 6.78613951580686 0.022191995395568393
2459380.786226852 6.8055803722051875 0.023074913659398462
2459380.786238426 6.859832254040572 0.024193771261861785
2459380.78625 6.809868661231225 0.022179212519062932
2459380.786261574 6.817215504007339 0.022457541696092327
2459380.7862731484 6.852609790106681 0.02352662543874507
2459380.7862847224 6.813413315924142 0.02269182002340855
2459380.7862847224 6.793930339093117 0.02293924417044313
2459380.7862962964 6.828403924221731 0.021507107232439898
2459380.7863078704 6.891092429928086 0.02155579442898063
2459380.7863194444 6.8338806465372715 0.02186483757400576
2459380.7863310184 6.903253432620626 0.02169646918344748
2459380.7863425924 6.825561065259559 0.021360980588597176
2459380.7863425924 6.818058120638537 0.020958854037184307
2459380.7863541665 6.801081772710009 0.021107691086840435
2459380.786365741 6.828167548676752 0.02111788350480271
2459380.786377315 6.829374992477539 0.021301270943713167
2459380.786388889 6.788944524307685 0.021080232825897202
2459380.786400463 6.873257159670451 0.02196944005754859
2459380.786412037 6.821359750362462 0.02219327777256071
2459380.786412037 6.821451135932391 0.021819448456335294
2459380.786423611 6.850643822277747 0.020163513771579995
2459380.786435185 6.8156951720307335 0.020779124681828413
2459380.7864467595 6.880617300790379 0.0206884445790792
2459380.7864583335 6.889448547264338 0.020454884468473742
2459380.7864699075 6.820207762495593 0.020710827403193462
2459380.7864814815 6.8770148559233215 0.02066807098425636
2459380.7864814815 6.860402029040421 0.020748872512988455
2459380.7864930555 6.866835811541828 0.021256489496254576
2459380.7865046295 6.807922336444704 0.02068309182576904
2459380.7865162035 6.822287083546336 0.020844634519509436
2459380.7865277776 6.829747341278545 0.019197897323061427
2459380.786539352 6.896886225805988 0.01984333823388024
2459380.786539352 6.85904025522144 0.019170980259497847
2459380.786550926 6.846273112121577 0.02031534902893867
2459380.7865625 6.8424092898167155 0.020335298870576057
2459380.786574074 6.84428405010724 0.02056203626438418
2459380.786585648 6.866743974316035 0.020788715849903633
2459380.786597222 6.816964727591386 0.020203722072484283
2459380.786608796 6.84193687437381 0.020077547276607044
2459380.786608796 6.8638006705550785 0.01967036102673439
2459380.7866203706 6.833010846953878 0.020726624294954178
2459380.7866319446 6.869287626439619 0.019800892651476387
2459380.7866435186 6.827923208001967 0.01996458271695319
2459380.7866550926 6.82072208482382 0.02027119936911659
2459380.7866666666 6.831643577115732 0.020250994939613885
2459380.7866782406 6.79806994281743 0.020340066787914085
2459380.7866782406 6.872128264187002 0.020828057385108158
2459380.7866898146 6.902586414943671 0.02059434633755939
2459380.7867013887 6.850176373570149 0.02034635418012118
2459380.786712963 6.856028251255268 0.020294200409237965
2459380.786724537 6.811212007885675 0.020010542437733484
2459380.786736111 6.783537829969748 0.019248938019202116
2459380.786736111 6.815097395790409 0.020310031543202135
2459380.786747685 6.876368336651709 0.01971853392211802
2459380.786759259 6.823095889859881 0.020311091756437222
2459380.786770833 6.863565640215302 0.02050742404109793
2459380.786782407 6.827512298296198 0.019065627241121222
2459380.7867939817 6.814472385023438 0.0208231224293877
2459380.7868055557 6.845163904043685 0.02145055179681662
2459380.7868055557 6.83828680562977 0.021720841168965357
2459380.7868171297 6.876593492900356 0.020161491790639852
2459380.7868287037 6.812009802195377 0.019788873391854308
2459380.7868402777 6.828612504366444 0.01906680403182652
2459380.7868518517 6.822469996110137 0.02088286507839105
2459380.7868634257 6.834774409966477 0.02077347517544932
2459380.7868634257 6.86411154638865 0.020811336538691442
2459380.786875 6.802297625196338 0.019712726896141827
2459380.7868865742 6.88138175088397 0.02125933298873498
2459380.7868981482 6.88305860887579 0.019794201308335483
2459380.7869097223 6.8379624508401475 0.0210349019813404
2459380.7869212963 6.8486675571140845 0.02049851855472871
2459380.7869328703 6.847643083801803 0.021599281253168946
2459380.7869328703 6.852001294776989 0.021298257598117234
2459380.7869444443 6.8660439729189795 0.02104195482767911
2459380.7869560183 6.866375951211173 0.020213160254869977
2459380.786967593 6.8600367839116805 0.020291605550918582
2459380.786979167 6.854947145546155 0.020387295351972635
2459380.786990741 6.849393232418138 0.02092121660591526
2459380.787002315 6.813586497513309 0.020352193136236034
2459380.787002315 6.855121279921126 0.020537356295582145
2459380.787013889 6.822268861212369 0.02044508593186256
2459380.787025463 6.803072241280163 0.020622240263275148
2459380.787037037 6.8102501105155016 0.021027700599817987
2459380.7870486113 6.821751615577191 0.020952873462222132
2459380.7870601853 6.800427295023659 0.02088474923652909
2459380.7870601853 6.83501426756279 0.021108038933589885
2459380.7870717593 6.824739470641668 0.01973375526665277
2459380.7870833334 6.825303726493506 0.02063778416665474
2459380.7870949074 6.887512533399698 0.021129939758536796
2459380.7871064814 6.824402438474666 0.019975018512042853
2459380.7871180554 6.812914396479374 0.020738204478853942
2459380.7871296294 6.831766775576058 0.020983425764377686
2459380.7871296294 6.813554779439078 0.020137644815358863
2459380.787141204 6.8544846210871535 0.020737566292488283
2459380.787152778 6.834116676074697 0.02190545726618874
2459380.787164352 6.822031720655169 0.021019274702911817
2459380.787175926 6.823858892847688 0.022188139142256848
2459380.7871875 6.846016632649337 0.020659133840870543
2459380.7871875 6.837287333515374 0.020744665428381506
2459380.787199074 6.887049903545408 0.020782393513624983
2459380.787210648 6.819250978737981 0.020309296203821714
2459380.7872222224 6.8315492384454535 0.020444884676349515
2459380.7872337964 6.828121196152755 0.021600730069420718
2459380.7872453704 6.839468740754426 0.02253252355810728
2459380.7872569445 6.8752407781630085 0.020010896969950603
2459380.7872569445 6.841175943584402 0.020845916904196043
2459380.7872685185 6.818368763439454 0.020440562966839767
2459380.7872800925 6.835145061783176 0.02031898438980007
2459380.7872916665 6.818579094576536 0.021493361122576004
2459380.787303241 6.828392015435331 0.02076068277965687
2459380.787314815 6.828607056180043 0.021110712932899914
2459380.787314815 6.842561664186985 0.021158423144607506
2459380.787326389 6.857064335827318 0.020375071913115456
2459380.787337963 6.885504926643237 0.021104347629229556
2459380.787349537 6.804218332524715 0.021590525861645116
2459380.787361111 6.8329478105421115 0.020218548567288396
2459380.787372685 6.866265858379932 0.020754162361891683
2459380.787384259 6.8510768004544635 0.020492143351344697
2459380.787384259 6.869035716179201 0.02026001558614318
2459380.7873958335 6.845929827081712 0.020263767471179372
2459380.7874074075 6.809986638417455 0.019752911223632895
2459380.7874189815 6.8087043767795565 0.02123425774340406
2459380.7874305556 6.808711759038858 0.02110671746166411
2459380.7874421296 6.851370853388027 0.020388374032405673
2459380.7874537036 6.848568752285412 0.021224883843800897
2459380.7874537036 6.846455560613795 0.021218590882191305
2459380.7874652776 6.827393471684352 0.02133865540074283
2459380.787476852 6.884810456073287 0.020910258217227452
2459380.787488426 6.816282848779484 0.019831578154262005
2459380.7875 6.809461798796472 0.020747614895945277
2459380.787511574 6.8429581092286815 0.02109537824736951
2459380.787511574 6.845448343493721 0.020993843183321082
2459380.787523148 6.832555286347252 0.021070605937477345
2459380.787534722 6.852760042920605 0.020735572854501293
2459380.787546296 6.861156749868157 0.020921660536774633
2459380.78755787 6.838733470451682 0.020872941840866025
2459380.7875694446 6.834756013065625 0.02258537838460572
2459380.7875810186 6.775977500410312 0.021603788764113917
2459380.7875810186 6.8423502621866605 0.021800875736768404
2459380.7875925926 6.812915407387588 0.0216908092188806
2459380.7876041667 6.866405940633913 0.022007769052770215
2459380.7876157407 6.852703095977268 0.021834243122145
2459380.7876273147 6.856093828803222 0.023441052435934542
2459380.7876388887 6.84947209211174 0.021597379340915712
2459380.7876388887 6.870885861690888 0.021813109314588273
2459380.787650463 6.8084511223281945 0.02144155239752821
2459380.787662037 6.8003736709230145 0.0214023786850581
2459380.787673611 6.871497960771628 0.021586680671489854
2459380.787685185 6.809183612073597 0.021406760352204138
2459380.787696759 6.833976001316722 0.02184037660612865
2459380.787708333 6.845628640688635 0.021352543875644985
2459380.787708333 6.841715857339067 0.02063113317335363
2459380.7877199072 6.865803622123367 0.021062747761517994
2459380.7877314813 6.845091071985034 0.021615104955242614
2459380.7877430557 6.809435779962807 0.019975578175394894
2459380.7877546297 6.860522318670154 0.02138484499916292
2459380.7877662037 6.844142176880863 0.021012155857580785
2459380.7877777778 6.895479156793965 0.020621756752612113
2459380.7877777778 6.817347239731817 0.020339529814373338
2459380.787789352 6.828357059868686 0.02028889268945321
2459380.787800926 6.8250508571136335 0.02043294890736653
2459380.7878125 6.839965178073734 0.02041290842395541
2459380.7878240743 6.854440423684758 0.0205426986891699
2459380.7878356483 6.8539800170666405 0.02081037059932145
2459380.7878356483 6.893000606836325 0.020821166499721735
2459380.7878472223 6.851181736513436 0.020012839211192165
2459380.7878587963 6.848405785414058 0.019923921597215656
2459380.7878703703 6.813128083980888 0.020283885748169056
2459380.7878819443 6.856735569192959 0.021389266825488504
2459380.7878935183 6.850538063709474 0.021887313240598703
2459380.787905093 6.8198015446213 0.02167725395329243
2459380.787905093 6.875417104857019 0.02184325847457585
2459380.787916667 6.841746688044737 0.021274183812121157
2459380.787928241 6.83809490353006 0.02088687270720571
2459380.787939815 6.803709477994075 0.02171255016639071
2459380.787951389 6.848131896308852 0.021524005356017426
2459380.787962963 6.85366277081762 0.02177707824180074
2459380.787962963 6.856642063491091 0.021525236366582042
2459380.787974537 6.8575127300906376 0.021396132256825445
2459380.787986111 6.8414882492756055 0.021350074169685793
2459380.7879976854 6.818829197712799 0.02103405604043048
2459380.7880092594 6.83885351322344 0.0219196747193736
2459380.7880208334 6.826167196408524 0.02237380576960402
2459380.7880324074 6.911854461043776 0.022269742444337482
2459380.7880324074 6.883545364145415 0.022472939069271797
2459380.7880439814 6.862289852943296 0.022283406668046655
2459380.7880555554 6.844450951334793 0.022977511559300567
2459380.7880671294 6.853457655497439 0.022243791218777
2459380.788078704 6.849942851538784 0.021416423847922708
2459380.788090278 6.840636120430948 0.021350157688189004
2459380.788090278 6.804261972328974 0.022075544344704417
2459380.788101852 6.834216908411116 0.021020254740310516
2459380.788113426 6.807793131462064 0.021390803419498065
2459380.788125 6.827769247820185 0.02161928162683559
2459380.788136574 6.80470006619544 0.020589412293099955
2459380.788148148 6.828972668923634 0.020434142272506343
2459380.788159722 6.869737750080236 0.021610388530401103
2459380.788159722 6.848498988727083 0.021623014765912153
2459380.7881712965 6.820255552275948 0.021901129211098224
2459380.7881828705 6.86322621190473 0.020566366308389632
2459380.7881944445 6.857736394074203 0.020469569475590272
2459380.7882060185 6.7968794378333905 0.021503484742285865
2459380.7882175925 6.813879694036314 0.021083214984624694
2459380.7882175925 6.849740222240071 0.020947875470398798
2459380.7882291665 6.841896746793524 0.020947652750802334
2459380.7882407405 6.8547696227406965 0.020744493943742438
2459380.788252315 6.80158247248372 0.02006473434659053
2459380.788263889 6.830290866166403 0.01975455404416993
2459380.788275463 6.863963613440668 0.02097380005647964
2459380.788287037 6.797463624452145 0.020726059909050222
2459380.788287037 6.795218319720489 0.020913791714367608
2459380.788298611 6.819091873152538 0.020042985949796522
2459380.788310185 6.795169514466687 0.02036572825175571
2459380.788321759 6.85389982524491 0.02045824194160377
2459380.7883333336 6.861621524679575 0.02134941857489241
2459380.7883449076 6.847149573270737 0.02049529882077623
2459380.7883564816 6.8437693554445636 0.021153875984867475
2459380.7883680556 6.807435704617563 0.02053242491047752
2459380.7883796296 6.825084820628649 0.020789271371916017
2459380.7883912036 6.869774716617848 0.020852751455573422
2459380.7884027776 6.845625033021016 0.021583514824149053
2459380.7884143516 6.875735749789796 0.02149708265540727
2459380.7884143516 6.857194284767963 0.0209864472626949
2459380.788425926 6.8213269570626585 0.02214720091255526
2459380.7884375 6.8311708396592055 0.02179706474773006
2459380.788449074 6.817118073945523 0.02229745224073438
2459380.788460648 6.8411997074287525 0.021791262528556447
2459380.788472222 6.836884087048074 0.020416914535837126
2459380.788483796 6.801443873891659 0.02097043934401676
2459380.788483796 6.862491011453041 0.021380634391785256
2459380.78849537 6.820043660759242 0.02115244318993829
2459380.7885069447 6.82812695454355 0.02063696545843243
2459380.7885185187 6.814215818737362 0.0205611083860342
2459380.7885300927 6.823619904707715 0.021578573978277085
2459380.7885416667 6.81168177044555 0.021402836269442716
2459380.7885416667 6.850187633634518 0.02092771044620522
2459380.7885532407 6.816181224305184 0.019673851166388187
2459380.7885648147 6.862312966046692 0.019961354294332306
2459380.7885763887 6.83056173619194 0.021202737475451067
2459380.7885879627 6.852065956534067 0.021464644556042183
2459380.788599537 6.819522557714822 0.021522811984148744
2459380.788611111 6.845685262982271 0.020899817934599933
2459380.788611111 6.858237647359862 0.02079257223997779
2459380.7886226852 6.8430437605954255 0.02108290654804608
2459380.7886342593 6.810303293627185 0.020278149488168883
2459380.7886458333 6.821262850215343 0.020781897775748816
2459380.7886574073 6.827619687034926 0.021071387230857126
2459380.7886689813 6.874684615523628 0.021167768474278408
2459380.7886805558 6.8020633761867755 0.021690629447295884
2459380.7886805558 6.798778119222438 0.02159424140458634
2459380.78869213 6.7953743145432925 0.02194847396422081
2459380.788703704 6.822684161230314 0.021102655053931153
2459380.788715278 6.840405606222219 0.022092048970110658
2459380.788726852 6.776832810726854 0.02158177051927762
2459380.788738426 6.8087848179801105 0.022085421517098077
2459380.788738426 6.865448698760447 0.021764412098316647
2459380.78875 6.787936138730152 0.022134157943684216
2459380.788761574 6.826894737491387 0.023307568941801866
2459380.7887731483 6.856086684116774 0.023010239840367677
2459380.7887847223 6.828807413936601 0.023731622986920962
2459380.7887962963 6.785875533408919 0.022635021989222997
2459380.7888078704 6.852551601910217 0.022770274810261937
2459380.7888078704 6.848386070481497 0.02282584887362232
2459380.7888194444 6.828844727521406 0.023052188751627248
2459380.7888310184 6.793468816586347 0.023194231602284482
2459380.7888425924 6.819396923987205 0.022789275889711736
2459380.788854167 6.82912702743512 0.022504540565302537
2459380.788865741 6.816589183670241 0.022719759178113377
2459380.788865741 6.848465817233246 0.022575831933577803
2459380.788877315 6.852321652917788 0.023374025069193657
2459380.788888889 6.844204013334669 0.021638056621687368
2459380.788900463 6.835407677886654 0.022592988024444316
2459380.788912037 6.836470324140515 0.022267031461983427
2459380.788923611 6.825989945946165 0.024055479734093752
2459380.7889351854 6.78658787792295 0.022830396778311585
2459380.7889351854 6.882903585972945 0.02328562598381892
2459380.7889467594 6.832844815570033 0.021976090583800983
2459380.7889583334 6.847106332111754 0.023719168120447883
2459380.7889699074 6.865950523301536 0.02244400983663393
2459380.7889814815 6.853395915092894 0.022080154745002106
2459380.7889930555 6.8239134454462045 0.02309273648990469
2459380.7889930555 6.858202560578257 0.022728028248315327
2459380.7890046295 6.853127819494451 0.022471962444781817
2459380.7890162035 6.836042102711413 0.022788755660328036
2459380.789027778 6.8498065070076395 0.02235943844175662
2459380.789039352 6.8172441491324145 0.021726700423140594
2459380.789050926 6.868605347114959 0.02275916103534474
2459380.7890625 6.853275849672181 0.02367053905654498
2459380.7890625 6.82891981187922 0.023504437504012834
2459380.789074074 6.847949906856932 0.02413348413349724
2459380.789085648 6.787332368630023 0.022634401905857235
2459380.789097222 6.7844902732860115 0.023126079235434808
2459380.7891087965 6.827906758613209 0.02234671159765486
2459380.7891203705 6.8069795371359385 0.023145005254420658
2459380.7891319445 6.912266962354988 0.022907036076885618
2459380.7891319445 6.861959564690641 0.023335050037407445
2459380.7891435185 6.824976204588144 0.02312552273483137
2459380.7891550926 6.827496502524979 0.023061941764575072
2459380.7891666666 6.822253787202192 0.02363717553678805
2459380.7891782406 6.817687265723538 0.022674668349012
2459380.7891898146 6.8643300683194886 0.0221307680873125
2459380.7891898146 6.850381464941569 0.0221453625232323
2459380.789201389 6.884768667021068 0.023557711151216666
2459380.789212963 6.84407418007438 0.02382693679075771
2459380.789224537 6.853074683335955 0.02287800617629641
2459380.789247685 6.845902570029842 0.02359068592255759
2459380.789259259 6.821675239586338 0.023491314339711206
2459380.789259259 6.8424006693968 0.023097540732407076
2459380.789270833 6.83380285880656 0.022604753879053124
2459380.7892824076 6.854156423010827 0.023278867755742356
2459380.7892939816 6.791241732860878 0.023781424962675827
2459380.7893055556 6.826500867505154 0.023853954541516346
2459380.7893171296 6.832089290733957 0.02330418791128087
2459380.7893171296 6.83807014423827 0.023392814180150677
2459380.7893287037 6.79963762321145 0.024372755480535593
2459380.7893402777 6.835748724220177 0.023749288714842033
2459380.7893518517 6.8361515233157535 0.02445939296096101
2459380.789363426 6.8166027155974325 0.023703754497451435
2459380.789375 6.801557404710345 0.023931192397976742
2459380.789386574 6.792431768476322 0.0229368581944046
2459380.789386574 6.794811311277148 0.02316269686221141
2459380.789398148 6.794986061729413 0.024368929278987733
2459380.789409722 6.843077442376445 0.024721896417824258
2459380.789421296 6.856921407692227 0.02352455784706139
2459380.78943287 6.854702692131901 0.023924272082232644
2459380.7894444442 6.81785122820225 0.02281549500255629
2459380.7894444442 6.838985967562256 0.02286004954104414
2459380.7894560187 6.864952507584406 0.02327503462441058
2459380.7894675927 6.851413821303205 0.02430823459243579
2459380.7894791667 6.861189988463512 0.024144845934777476
2459380.7894907407 6.805645317061589 0.023230311884481873
2459380.7895023148 6.847673469804511 0.023015232223114173
2459380.789513889 6.7724684593397315 0.02397438220117317
2459380.789513889 6.797544989703115 0.02436367309794435
2459380.789525463 6.8360818673797015 0.023740819083195256
2459380.7895370373 6.809828008745424 0.02342422254172007
2459380.7895486113 6.85472515446859 0.023790524712663314
2459380.7895601853 6.8554802400004045 0.024777583797363487
2459380.7895717593 6.887590847829727 0.02411119003059236
2459380.7895833333 6.811513636152507 0.022771484447557715
2459380.7895833333 6.838269402493114 0.022583963461460296
2459380.7895949073 6.873611746574961 0.024089425159006254
2459380.7896064813 6.827592731858135 0.023932797983428403
2459380.7896180553 6.863042940956137 0.024599236641313343
2459380.78962963 6.795471115188188 0.023454622059429258
2459380.789641204 6.863438506766294 0.02408659338079679
2459380.789641204 6.829209263521888 0.02460080561139721
2459380.789652778 6.892577347625767 0.02485915287071399
2459380.789664352 6.851510149247582 0.024379452426929037
2459380.789675926 6.881655277589906 0.024947608180622628
2459380.7896875 6.900533057538856 0.025185529583676723
2459380.7897106484 6.857625328570486 0.024177296982553154
2459380.7897106484 6.857003812101179 0.02484614526834223
2459380.7897222224 6.830475099609774 0.024206238813061436
2459380.7897453704 6.829087856239881 0.023672048047288726
2459380.7897569444 6.791617997652382 0.024995861000230844
2459380.7897800924 6.8038232435608 0.023921397651975103
2459380.7897800924 6.812189398230594 0.023665063980442068
2459380.7897916664 6.819281208560342 0.022533342838281404
2459380.789803241 6.832971098184323 0.02418711010101656
2459380.789814815 6.845630993503515 0.02341245875565445
2459380.789826389 6.824502456247504 0.023514621781112563
2459380.789837963 6.832450045786495 0.023535261793885678
2459380.789837963 6.877224648853326 0.023621883415382454
2459380.789849537 6.846145207397968 0.023877499318744316
2459380.789861111 6.848116447514591 0.023272392378283963
2459380.789872685 6.860619386058482 0.0235243482591906
2459380.7898842595 6.818352579904256 0.02350719805588301
2459380.7898958335 6.819632237565476 0.024177632932794572
2459380.7899074075 6.866349527708807 0.02371929009645897
2459380.7899189815 6.864487930366599 0.02288457625857524
2459380.7899305555 6.838434725179897 0.02318224258406258
2459380.7899421295 6.821294017250016 0.022725071969241256
2459380.7899537035 6.8181567933681615 0.023012212979563393
2459380.789965278 6.910332064241929 0.022896147164601085
2459380.789965278 6.860876892944137 0.022360494227339506
2459380.789976852 6.830970393595849 0.0240304922581567
2459380.789988426 6.8319492432479345 0.023317214148796235
2459380.79 6.79890058915898 0.022317322818963536
2459380.790011574 6.843860677793379 0.02352544158107101
2459380.790023148 6.909877880160354 0.024271075030874088
2459380.790034722 6.847070897000834 0.023553652339849372
2459380.790034722 6.893757345509662 0.02299480152732579
2459380.790046296 6.872429413774209 0.023479789186712154
2459380.7900578706 6.852208914518511 0.022061513642544855
2459380.7900694446 6.874810183085445 0.023214695276507172
2459380.7900810186 6.86043215042536 0.023508106148271223
2459380.7900925926 6.84653087818061 0.022751805777798135
2459380.7900925926 6.850561269176521 0.022318500386537675
2459380.7901041666 6.827161328503503 0.023250128712784854
2459380.7901157406 6.861138342567915 0.022759557722684436
2459380.7901273146 6.855510452202469 0.022597331437900606
2459380.790138889 6.821671096287663 0.021386367340813926
2459380.790150463 6.806755443211277 0.021754507084983762
2459380.790162037 6.820688964109354 0.02366802964084724
2459380.790162037 6.819334612018937 0.022620903936162978
2459380.790173611 6.812583324620998 0.022138410009880243
2459380.790185185 6.823347007329644 0.022014889220610075
2459380.790196759 6.806361437173481 0.022594117579430573
2459380.790208333 6.878607647758389 0.024122735101745087
2459380.790219907 6.848838436291467 0.022211238768025603
2459380.790219907 6.848421189682832 0.023067494974327366
2459380.7902314817 6.860597059274755 0.02150503666006332
2459380.7902430557 6.842955574363951 0.021750637048795204
2459380.7902546297 6.842326880562113 0.02247495480407627
2459380.7902662037 6.836282224265086 0.02274381893778022
2459380.7902777777 6.808626650338188 0.02215884118063023
2459380.7902893517 6.847360074812831 0.022944847896249884
2459380.7902893517 6.842395473533789 0.02278783162482087
2459380.7903009257 6.816307115292182 0.02116546224808697
2459380.7903125 6.8083282510366745 0.02196546705009076
2459380.790324074 6.843412616620751 0.021990920279131937
2459380.790335648 6.853474817710626 0.024104199346795738
2459380.7903472222 6.856576878074313 0.023090037525922452
2459380.7903587963 6.8535884252988835 0.022182356495594868
2459380.7903587963 6.838923158540308 0.022240097051503056
2459380.7903703703 6.854377282295608 0.023320580901221664
2459380.7903819443 6.845105707803342 0.02262694056730504
2459380.7903935187 6.834741915555642 0.02315213891643715
2459380.7904050928 6.839416564835568 0.021675749347896914
2459380.790416667 6.815253724626056 0.022009781285405875
2459380.790416667 6.812220649006318 0.02234811525579971
2459380.790428241 6.851546047451767 0.02272590260122134
2459380.790439815 6.832530436212829 0.021572669200644323
2459380.790451389 6.84819212520033 0.021779434373282964
2459380.790462963 6.8440244998792314 0.02274886842763276
2459380.790474537 6.785691971615486 0.021454348770101734
2459380.7904861113 6.845992529911752 0.021210582133021978
2459380.7904861113 6.796801288799947 0.020875290874228746
2459380.7904976853 6.836557411439023 0.023124417358488907
2459380.7905092593 6.83940260385392 0.02245757207959733
2459380.7905208333 6.80336149557406 0.021351565982777685
2459380.7905324074 6.867082777874045 0.022289276848060285
2459380.7905439814 6.826066677469636 0.021895099117329963
2459380.7905439814 6.852490053100632 0.021637190331429267
2459380.7905555554 6.877246807981911 0.02149997090198068
2459380.79056713 6.837309410279004 0.021871460671201527
2459380.790578704 6.847190427777279 0.0211925901796094
2459380.790590278 6.842647200079674 0.021491133439846637
2459380.790601852 6.862894425081817 0.02240719462013021
2459380.790613426 6.826614136284671 0.021878306841799283
2459380.790613426 6.879678326123051 0.02183673692615782
2459380.790625 6.830880600042621 0.022503062194439427
2459380.790636574 6.853938502158649 0.021137926706750562
2459380.790648148 6.807667308573305 0.020922345230141977
2459380.7906597224 6.873570176891437 0.021192241077458783
2459380.7906712964 6.874346457085033 0.0225525479821692
2459380.7906712964 6.857831650797679 0.022534668212807425
2459380.7906828704 6.8396514015556855 0.02139714026731196
2459380.7906944444 6.858677924261257 0.022026117157162645
2459380.7907175925 6.85678811455717 0.022701288269695818
2459380.7907291665 6.798275501733063 0.022123175813100943
2459380.790740741 6.861951299120006 0.02192857893111954
2459380.790740741 6.8719451424831 0.02181654358376118
2459380.790752315 6.837746492025386 0.021500153418530316
2459380.790763889 6.875177073496006 0.021573763306427386
2459380.790775463 6.888782904020377 0.02380565615712473
2459380.790787037 6.822794687759518 0.022458437423900596
2459380.790798611 6.830879464536333 0.021335739762590688
2459380.790810185 6.832206909725911 0.020773898549447476
2459380.790810185 6.855359756949613 0.020146369864224835
2459380.790821759 6.86110654602597 0.021216951373577715
2459380.7908333335 6.862055438829354 0.021399328382340422
2459380.7908449075 6.855538565252382 0.020711344341991983
2459380.7908564815 6.856272403277898 0.020638229665120914
2459380.7908680555 6.823264196201666 0.021902963000837758
2459380.7908680555 6.826492886397927 0.02131871799830674
2459380.7908912036 6.835407739733765 0.02040511908114515
2459380.7909027776 6.846419066147502 0.02030542479114994
2459380.790914352 6.847025526026667 0.021821494845777813
2459380.790925926 6.821449546403357 0.021201485023018725
2459380.7909375 6.894156844178354 0.021973527677820466
2459380.7909375 6.859306110517617 0.021499010654276753
2459380.790949074 6.852968703539475 0.020160678938689267
2459380.790960648 6.8625868319448005 0.02060746868848443
2459380.790972222 6.821506395227259 0.02167634346687701
2459380.790983796 6.900337601159397 0.021335627351821127
2459380.7909953706 6.841468310829774 0.02032159422112372
2459380.7910069446 6.87503359361918 0.02163822643463581
2459380.7910069446 6.860317172872862 0.02081611283274813
2459380.7910185186 6.83361256204305 0.020367894523560488
2459380.7910300926 6.842592193894601 0.01973742117798142
2459380.7910416666 6.81105083279479 0.01982404259033987
2459380.7910532407 6.850453668962541 0.019828994963249236
2459380.7910648147 6.849777271841584 0.020352761434717502
2459380.7910648147 6.860652746654533 0.020100540623950936
2459380.7910763887 6.835612268696459 0.019174797408312
2459380.791087963 6.842291186151265 0.019272693677044744
2459380.791099537 6.8338052668305815 0.019598443621773758
2459380.791111111 6.853594853629514 0.02094908138079711
2459380.791122685 6.851526299295091 0.020073615932626552
2459380.791134259 6.861685660285933 0.019439047693061116
2459380.791134259 6.853808978901157 0.019736492811804323
2459380.791145833 6.844766478300227 0.01994786812665675
2459380.791157407 6.874165802481676 0.019528724707216297
2459380.7911689817 6.878839859694502 0.019594030495573435
2459380.7911805557 6.7821156471284185 0.020414535872310582
2459380.7911921297 6.837921733667275 0.01992907485934177
2459380.7911921297 6.825125618557512 0.01977781776299801
2459380.7912037037 6.838270881148312 0.020097143375539413
2459380.7912152777 6.813344219718986 0.018724273942219472
2459380.7912268518 6.831010773007663 0.019810959560716372
2459380.7912384258 6.849095281883447 0.02066477669076431
2459380.79125 6.820277518167987 0.019880760252526827
2459380.7912615743 6.847427169268651 0.019925538188251202
2459380.7912615743 6.852654162468959 0.02010622295636609
2459380.7912731483 6.821053672739043 0.020292533247969886
2459380.7912847223 6.78216773715937 0.020765705604244938
2459380.7912962963 6.837688895673028 0.020275053297763055
2459380.7913078703 6.866525011883028 0.019499841673979022
2459380.7913194443 6.8536043089592384 0.020201444768578297
2459380.7913194443 6.860054309318934 0.020134577775218383
2459380.7913310183 6.826791993357518 0.020073156191651793
2459380.791342593 6.853345406171747 0.020322676305396283
2459380.791354167 6.82229510574338 0.02094091150743891
2459380.791365741 6.875856454119085 0.019871795186025318
2459380.791377315 6.847604806813258 0.019919235339978022
2459380.791388889 6.829290181312408 0.020092426574740502
2459380.791388889 6.841806542066391 0.01979161542708007
2459380.791400463 6.831138381128327 0.01993226358344059
2459380.791412037 6.840700105371853 0.019141412518783922
2459380.7914236113 6.833907237784051 0.019811647037184528
2459380.7914351854 6.846573388031884 0.020497518695744423
2459380.7914467594 6.810271510650492 0.01981535810145648
2459380.7914467594 6.837794896156988 0.02023357399490001
2459380.7914583334 6.808003253116859 0.020322039988502245
2459380.7914699074 6.83372107450134 0.020026369065977774
2459380.7914814814 6.809851551587326 0.019911456430057168
2459380.7914930554 6.804752778529326 0.01943578540567366
2459380.7915046294 6.8491162491086515 0.01943086216996304
2459380.791527778 6.806897773333181 0.01974015213765398
2459380.791539352 6.853950738503552 0.020196457687946496
2459380.791550926 6.821569092546633 0.019817667533812405
2459380.7915625 6.857013519834189 0.020547579073929227
2459380.791574074 6.875182285105967 0.020930251913675695
2459380.791585648 6.875219989071733 0.01950034337377481
2459380.791585648 6.88065099639769 0.01990044859809532
2459380.7915972224 6.819117900695464 0.019509140641371867
2459380.7916087965 6.855768507380252 0.02052377740693243
2459380.7916203705 6.84308826107775 0.020340304228385023
2459380.7916319445 6.846282226975371 0.020261304932915686
2459380.7916435185 6.793740773186836 0.019455115245240732
2459380.7916435185 6.88595507151216 0.018829778290230463
2459380.7916550925 6.827923286502549 0.020156071829557937
2459380.7916666665 6.835784205393533 0.01986506826110981
2459380.7916782405 6.790158776522335 0.019879131992457996
2459380.791689815 6.817117418399543 0.02112703458184294
2459380.791701389 6.841396528554282 0.019756952465465005
2459380.791712963 6.838155508678409 0.020087671419562348
2459380.791712963 6.846074486124134 0.020191715868406675
2459380.791724537 6.836287865165882 0.01979075887850777
2459380.791736111 6.826711172801125 0.020333951801667045
2459380.791747685 6.873410337343095 0.0204682899939509
2459380.791759259 6.805307797130033 0.01920855844832469
2459380.7917708335 6.845063582804451 0.01888035330869104
2459380.7917708335 6.853018107499422 0.019108795334350972
2459380.7917824076 6.84833934203649 0.02154679565004645
2459380.7917939816 6.833967808496788 0.019947725028281234
2459380.7918055556 6.801060690658162 0.020381278571888196
2459380.7918171296 6.84614357442111 0.02135348007839758
2459380.7918287036 6.841986092003016 0.020392337674446624
2459380.7918402776 6.848815459631163 0.020458696600639367
2459380.7918402776 6.8589060680272835 0.019876436100329364
2459380.7918518516 6.829257589670289 0.02075452798885363
2459380.791863426 6.816227128288706 0.019480395504578023
2459380.791875 6.83853226523271 0.020604202484639598
2459380.791886574 6.854031248442175 0.019744770035428964
2459380.791898148 6.8479902064304286 0.020690141144063808
2459380.791909722 6.887441726568704 0.02013961975796881
2459380.791909722 6.895001731241915 0.01926997929151659
2459380.791921296 6.872217979646137 0.020306704309341807
2459380.79193287 6.877677676970776 0.01941427129485721
2459380.7919444446 6.8489413481107375 0.020533406037932845
2459380.7919560187 6.813857349007281 0.019758461990541237
2459380.7919675927 6.876067336241385 0.019980546390506924
2459380.7919675927 6.853526817625949 0.01961072659318043
2459380.7919791667 6.855443661541973 0.02026054437595575
2459380.7919907407 6.840862700743394 0.019987383536110726
2459380.7920023147 6.851634851908778 0.019718876121756632
2459380.7920138887 6.857003104347158 0.019957126834905147
2459380.792025463 6.839579366390693 0.020190338599647646
2459380.792037037 6.868249299241367 0.02087343625315447
2459380.792037037 6.816312102741791 0.020722335496618966
2459380.792048611 6.832318699416024 0.020573347675169776
2459380.792060185 6.791488106059327 0.019666335526584967
2459380.7920717592 6.848955522885633 0.01992149708950341
2459380.7920833332 6.820586829579651 0.019424222811811373
2459380.7920949073 6.823304758978277 0.01992526993675268
2459380.7921064813 6.834397585181688 0.018650288261111328
2459380.7921064813 6.867385304149033 0.01909980553343959
2459380.7921180557 6.871265876594477 0.019711008954526228
2459380.7921296298 6.865813694788128 0.019509292990479037
2459380.792141204 6.845530362393357 0.020196800209509178
2459380.792152778 6.840373233002471 0.019495822000795474
2459380.792164352 6.818857224935479 0.019872905492133126
2459380.792164352 6.826959534550803 0.019582737246771773
2459380.792175926 6.827431427062451 0.020183186295533957
2459380.7921875 6.8280776892472135 0.020160396022472948
2459380.7921990743 6.830382100803731 0.019417063308983105
2459380.7922106483 6.843856471683895 0.019861992429012168
2459380.7922222223 6.837769443931765 0.020062378221470025
2459380.7922337963 6.841368850175519 0.020235831489338964
2459380.7922337963 6.866970580498495 0.020458464461242692
2459380.7922453703 6.8532786193680275 0.021396787389834675
2459380.7922569443 6.803488496041237 0.020292135600128908
2459380.7922685184 6.864504493428195 0.020032931617909724
2459380.7922800924 6.813129155399177 0.019804876918703154
2459380.792291667 6.842003431082792 0.020120685866308972
2459380.792291667 6.835729707467329 0.02087439169112042
2459380.792303241 6.876428615938754 0.02058390979506537
2459380.792314815 6.862200332389306 0.02102091115879149
2459380.792326389 6.871082701794498 0.021060556281742825
2459380.792337963 6.892038019444606 0.020970574275323048
2459380.792349537 6.8160323231058895 0.020121695923438827
2459380.792361111 6.867699919897629 0.020157310318902815
2459380.792361111 6.7981660838806315 0.01984689837548465
2459380.7923726854 6.821206517562682 0.020088183932795756
2459380.7923842594 6.8151710013162665 0.02072445108968153
2459380.7923958334 6.836655866149578 0.02104901030957843
2459380.7924074074 6.802175846598781 0.021227582127225735
2459380.7924189814 6.813659734731412 0.020429869058023742
2459380.7924189814 6.819948956977151 0.020482197704813715
2459380.7924305554 6.821312705617596 0.021033181634554074
2459380.7924421295 6.837271667935394 0.020143280738490962
2459380.792453704 6.855508136393197 0.02084788198052796
2459380.792465278 6.818613754862006 0.019912742185444168
2459380.792476852 6.8323532014335155 0.02056409061706449
2459380.792488426 6.844616215200044 0.02014753165752607
2459380.792488426 6.85718764424901 0.02075657147467366
2459380.7925 6.860343364449441 0.020071020754151205
2459380.792511574 6.811442799873038 0.02166574287698062
2459380.792523148 6.8458420430898945 0.020843701995484146
2459380.792534722 6.862775526706543 0.02076383160891545
2459380.7925462965 6.818760956383859 0.021205158031282777
2459380.7925462965 6.844940529240691 0.020927842663949675
2459380.7925578705 6.818981422868958 0.021876096992659584
2459380.7925694445 6.8123067792094405 0.02129329292522096
2459380.7925810185 6.851745860667783 0.022160966418935057
2459380.7925925925 6.888768736214629 0.021726975584024415
2459380.7926041665 6.811746803439642 0.0214288128612597
2459380.7926157406 6.848453784206325 0.020808263704189152
2459380.7926157406 6.842862060956295 0.02096741154329934
2459380.792627315 6.879584720146801 0.02017607165655552
2459380.792638889 6.868009740910952 0.02134461331479831
2459380.792650463 6.845993945802422 0.02039035995097314
2459380.792662037 6.844442634494176 0.02265566754141037
2459380.792673611 6.840532023761475 0.021725028345246037
2459380.792685185 6.825463902324183 0.020568839259579075
2459380.792685185 6.819501687173028 0.02073945578216872
2459380.792696759 6.835003128052027 0.021402254712481802
2459380.792708333 6.7821445214524365 0.021244426724680052
2459380.7927199076 6.853182859154891 0.020773801651408307
2459380.7927314816 6.844890118909725 0.021365863528189838
2459380.7927430556 6.800678846777582 0.022770640340864717
2459380.7927430556 6.84914335188659 0.021559220716211688
2459380.7927546296 6.806461112800744 0.021119158596013043
2459380.7927662036 6.897372546550796 0.020813883577783982
2459380.7927777776 6.84147860607501 0.021078771899737957
2459380.7927893517 6.847795117325904 0.02085757481886202
2459380.7928125 6.791863655444895 0.02163406018227583
2459380.7928125 6.8312120118727 0.022412697426999757
2459380.792824074 6.846741527494369 0.021912947549981347
2459380.792835648 6.821700624493649 0.02259728637649335
2459380.792847222 6.839611570947874 0.021461787488092784
2459380.792858796 6.865547230633157 0.020363084783900903
2459380.79287037 6.8514595789304815 0.022027607092082273
2459380.79287037 6.849814268843573 0.021809052708930184
2459380.792881944 6.854153814893572 0.022416948518260153
2459380.7928935187 6.83476654279013 0.023160053549443168
2459380.7929050927 6.839470051146143 0.022929875410062042
2459380.7929166667 6.837274071451845 0.021706055660694782
2459380.7929282407 6.844041656279837 0.022473447990964554
2459380.7929398147 6.777659107925813 0.022774105142955258
2459380.7929398147 6.818526016761964 0.022913316826157947
2459380.7929513888 6.850338183533897 0.022176141873555672
2459380.7929629628 6.817107484498012 0.02138506895437391
2459380.7929745372 6.827070219344457 0.02260990584584007
2459380.7929861112 6.804310452092776 0.021644909660455975
2459380.7929976853 6.850495786872039 0.021735511460479907
2459380.7929976853 6.767235534602695 0.02163665476007195
2459380.7930092593 6.854249730837748 0.022102170170723228
2459380.7930208333 6.867082946593791 0.02166009098859305
2459380.7930324073 6.8646609427227885 0.022191463454351343
2459380.7930439813 6.8375079334040185 0.022029452425421193
2459380.793055556 6.870150292043577 0.021599191515437866
2459380.79306713 6.8137738217868575 0.02138836552313691
2459380.79306713 6.833625195527518 0.020935260947022534
2459380.793078704 6.818964350494984 0.0223285700615828
2459380.793090278 6.834051074860338 0.021485737029125405
2459380.793101852 6.85158892570801 0.022345748699813834
2459380.793113426 6.845821859714845 0.02173254283772086
2459380.793125 6.849108068846502 0.02346856936585559
2459380.793136574 6.846688500109882 0.021153903039043926
2459380.793136574 6.839947579446814 0.021747607185609034
2459380.7931481483 6.843654706854186 0.021123694496982617
2459380.7931597224 6.831239451589837 0.022772299705789607
2459380.7931712964 6.878408016433601 0.02227944204111789
2459380.7931828704 6.856830889948903 0.022707055338460617
2459380.7931944444 6.839460371286667 0.02156763856889706
2459380.7931944444 6.825000976649602 0.02135748540967765
2459380.7932060184 6.84440810416356 0.02149282769407718
2459380.7932175924 6.80988536290677 0.02061417392153961
2459380.793229167 6.899171533767096 0.022433852592712578
2459380.793240741 6.860534708416533 0.021596377895270753
2459380.793252315 6.8862064190958625 0.02154161094029211
2459380.793263889 6.840456937460531 0.021254739377191308
2459380.793263889 6.801807175989752 0.02120603249174495
2459380.793275463 6.841851465499427 0.021086086455891703
2459380.793287037 6.824533187028172 0.02191338848587801
2459380.793298611 6.836668069904371 0.021539226464621086
2459380.793310185 6.872993095795926 0.021854657829182736
2459380.7933217594 6.8724844699253245 0.022238637072114518
2459380.7933217594 6.846768484580813 0.02169879044362763
2459380.7933333335 6.823030932377912 0.022515730081203847
2459380.7933449075 6.803756260270688 0.022768986665773813
2459380.7933564815 6.856043273792095 0.022080716489821458
2459380.7933680555 6.873544569269595 0.02277771083772194
2459380.7933796295 6.854101930697399 0.021086992447526764
2459380.7933912035 6.860918615171417 0.02248610738440209
2459380.7933912035 6.8506853473594935 0.021756623030936017
2459380.793402778 6.861694234819551 0.021361333488525234
2459380.793414352 6.8644452339248625 0.022411349379949312
2459380.793425926 6.825373037495628 0.020776681248009552
2459380.7934375 6.8482470310962915 0.021182564982786395
2459380.793449074 6.873388600849592 0.0218246286249425
2459380.793449074 6.810261482810531 0.021713655924025282
2459380.793460648 6.832195773587553 0.020776518829063347
2459380.793472222 6.845292581409631 0.021539137436608156
2459380.793483796 6.8618646701407995 0.0214115454585685
2459380.7934953705 6.85593829501629 0.02191376894094952
2459380.7935069446 6.878995590465908 0.021445315275184434
2459380.7935185186 6.891609162945213 0.02259467811761734
2459380.7935185186 6.8418738396317496 0.022050359237521012
2459380.7935300926 6.840384400298475 0.022230604519375613
2459380.7935416666 6.854324341888003 0.021548809072357553
2459380.7935532406 6.8729556688888644 0.021686703738155767
2459380.7935648146 6.875331207914257 0.020688135370344057
2459380.793576389 6.838238913255672 0.021057642892641188
2459380.793587963 6.848274538061397 0.02171004264264841
2459380.793587963 6.8597012068041066 0.02106350925086848
2459380.793599537 6.793328309630886 0.021725337233779507
2459380.793611111 6.824600055394677 0.020914281756057612
2459380.793622685 6.846226885701937 0.02220525901941752
2459380.793634259 6.877278975707866 0.021055363258476224
2459380.793645833 6.8490789648455666 0.020664671933540556
2459380.793645833 6.88412548400516 0.020942404913336925
2459380.7936574076 6.9006620807132775 0.020549268428921467
2459380.7936689816 6.850843987775943 0.02096424296637752
2459380.7936805557 6.843961165853153 0.02140769448841347
2459380.7936921297 6.805141897192732 0.020420422957345318
2459380.7937037037 6.861935856268826 0.02129375683810327
2459380.7937152777 6.839011999415832 0.02165851116433505
2459380.7937152777 6.860022526410339 0.02171378689693039
2459380.7937268517 6.836288817859724 0.021693686114431236
2459380.7937384257 6.831247934637314 0.021508889389803863
2459380.79375 6.8201480739294125 0.021725735384789755
2459380.793761574 6.889966337145055 0.02147543647167015
2459380.793773148 6.855808306671871 0.021228606575608416
2459380.793784722 6.84865360449833 0.021512632150796598
2459380.793784722 6.8408818413285415 0.021482278233169123
2459380.793796296 6.86699858968393 0.02219262104188219
2459380.7938078702 6.860455389330185 0.0230546170100811
2459380.7938194443 6.846851196336773 0.02208703651174396
2459380.7938310187 6.831619137289473 0.021674135893517188
2459380.7938425927 6.845275749221959 0.022284653230735047
2459380.7938425927 6.901211754988172 0.022247640115915453
2459380.7938541668 6.831698632885474 0.022265247964111095
2459380.7938657408 6.895970097430676 0.022519149630449094
2459380.793877315 6.889631150221692 0.02221774311898839
2459380.793888889 6.835308462305412 0.021928654327295412
2459380.793900463 6.874441141022749 0.021768097083641243
2459380.793900463 6.894113112522629 0.021587665539308822
2459380.793912037 6.842705838656502 0.021512542571092804
2459380.7939236113 6.905362029556664 0.02289041643178017
2459380.7939351853 6.864506172908055 0.021635526224202926
2459380.7939467593 6.881249936521676 0.021611343988973578
2459380.7939583333 6.840723477715767 0.02167785762532092
2459380.7939699073 6.839897331069779 0.02252308597196529
2459380.7939699073 6.791047791569837 0.021924032835410525
2459380.7939814813 6.838222893361203 0.021637855439869895
2459380.7939930554 6.924045259026033 0.023487061550882246
2459380.79400463 6.84839615006788 0.023023564979022748
2459380.794016204 6.869325415316616 0.022355243918680774
2459380.794027778 6.855198672500625 0.02274555008695327
2459380.794039352 6.886743874245332 0.022091302925803486
2459380.794039352 6.786094630933282 0.021903084209618014
2459380.794050926 6.859167581115149 0.022504270192741854
2459380.7940625 6.867950033080146 0.02291511657153152
2459380.794074074 6.859387584002067 0.02323379161144145
2459380.7940856484 6.88362996604127 0.022422210370446578
2459380.7940972224 6.80694783834972 0.021235944249384603
2459380.7940972224 6.837870046724839 0.021169867230354883
2459380.7941087964 6.878846563346172 0.02172742320422605
2459380.7941203704 6.862619145672082 0.022592753444366242
2459380.7941319444 6.864584409710337 0.020483328388729398
2459380.7941435184 6.853004444050488 0.022147080339276315
2459380.7941550924 6.8910721219772535 0.021849699190580715
2459380.7941666665 6.835915356718901 0.020684073646413018
2459380.7941666665 6.826528409542404 0.021157686366790624
2459380.794178241 6.822770431502129 0.02120037392455604
2459380.794189815 6.860938697540539 0.02160059094251184
2459380.794201389 6.819002454805445 0.0210935067432459
2459380.794212963 6.8827640186442105 0.021566902182080166
2459380.794224537 6.865846156204227 0.02066133896586721
2459380.794224537 6.867603514316721 0.0212418604073394
2459380.794236111 6.869008912849314 0.021296992150825554
2459380.794247685 6.846309087109845 0.021640502519900164
2459380.7942592595 6.897991540224116 0.021460789530767257
2459380.7942708335 6.854023579612968 0.020195304221142015
2459380.7942824075 6.865431033753409 0.020623365804354896
2459380.7942939815 6.884338597051921 0.02066659789652212
2459380.7942939815 6.861788831883772 0.020619882778909082
2459380.7943055555 6.883356584328385 0.020304881280649303
2459380.7943171295 6.824216273214565 0.02055550209294602
2459380.7943287035 6.863765807104351 0.019166824142767554
2459380.7943402776 6.903617727736989 0.019735544358972325
2459380.794351852 6.863839573867911 0.020192942912193867
2459380.794363426 6.864711333860314 0.0201337559422424
2459380.794363426 6.859500055188973 0.019822784923547235
2459380.794375 6.844015000132539 0.02091191940799767
2459380.794386574 6.822536134060894 0.019826381367452867
2459380.794398148 6.8205519893323645 0.01926706332017033
2459380.794409722 6.856992055340137 0.01999020490498108
2459380.794421296 6.875610932491791 0.01987323187050125
2459380.794421296 6.849964034617774 0.019366971512283542
2459380.7944328706 6.880016121752861 0.020051111153654873
2459380.7944444446 6.863704091562517 0.019102637380548685
2459380.7944560186 6.852088690501476 0.018964949359894047
2459380.7944675926 6.8309973560989095 0.0194740454474609
2459380.7944791666 6.878403840869255 0.019205501241037735
2459380.7944907406 6.882438446329927 0.01953447183615248
2459380.7944907406 6.876365061286406 0.019894133596453496
2459380.7945023146 6.861586066745592 0.02049129016257048
2459380.7945138887 6.830728281469525 0.02024040526648335
2459380.794525463 6.814647758469879 0.01931138423189277
2459380.794537037 6.814270778869049 0.021105385504872846
2459380.794548611 6.835845307714352 0.019529632349453076
2459380.794548611 6.841073439837637 0.019916503934157472
2459380.794560185 6.880686921851118 0.020154745764956728
2459380.794571759 6.858419692654203 0.02002932615160856
2459380.794583333 6.886295115530031 0.01952651803930517
2459380.794594907 6.8077042346391545 0.018538947218862293
2459380.7946064817 6.804981457364799 0.019857327626146833
2459380.7946180557 6.864065667649469 0.020373333295915654
2459380.7946180557 6.865845429014917 0.020177739947332542
2459380.7946296297 6.868700060490398 0.020683487090989765
2459380.7946412037 6.84753776616805 0.021022423407947573
2459380.7946527777 6.846427236771301 0.02065968418540682
2459380.7946643517 6.832424359330848 0.020843768045603315
2459380.7946759257 6.838828582972318 0.020843285012078615
2459380.7946875 6.828664682603514 0.02163262080964411
2459380.7946875 6.856587245214512 0.02131879487567941
2459380.7946990742 6.827456235878167 0.021353237673524962
2459380.7947106482 6.808814291170035 0.021819563609914636
2459380.7947222223 6.827839479438034 0.022075809801162857
2459380.7947337963 6.826088525353243 0.02255022007382294
2459380.7947453703 6.85756485069902 0.02175801114530353
2459380.7947453703 6.81821706508011 0.021623599805985858
2459380.7947569443 6.843815289535676 0.021884120684474935
2459380.7947685183 6.833381500223013 0.021999995603566885
2459380.794780093 6.892626420910413 0.022781375032754358
2459380.794791667 6.866222800859382 0.023455669081014374
2459380.794803241 6.82732633255305 0.02404602628451543
2459380.794814815 6.883536179780392 0.023598550932271527
2459380.794814815 6.866187756982 0.023795247308943723
2459380.794826389 6.828945907258404 0.02446841229123621
2459380.794837963 6.812214203422083 0.02511466631596548
2459381.746608796 7.374943620983358 0.019527223607693857
2459381.7466203705 7.393799174492375 0.02178708642129478
2459381.7466319446 7.403891885000985 0.018938266019648032
2459381.7466435186 7.350690735624288 0.018886238509806096
2459381.7466550926 7.367940797977359 0.018613476970354478
2459381.7466666666 7.386232792363995 0.01849601710963237
2459381.7466782406 7.371656030266965 0.02132990792385249
2459381.7466782406 7.36966249197526 0.02015128354174159
2459381.7466898146 7.3862001803926 0.01864223225400348
2459381.746701389 7.350146751008148 0.01931780648657531
2459381.746712963 7.3942123570423 0.02013428522773469
2459381.746724537 7.414226337304172 0.020850857975977702
2459381.746736111 7.40415692655015 0.019882003610357277
2459381.746747685 7.365580231476209 0.018944341860273176
2459381.746747685 7.431764722834543 0.02071684484254132
2459381.746759259 7.3974591570009745 0.01919183840219831
2459381.746770833 7.373339078429866 0.02014720278772366
2459381.7467824076 7.371486198998764 0.0203783780842725
2459381.7467939816 7.389630479556014 0.020610931924524803
2459381.7468055557 7.431911273916733 0.019245225003169004
2459381.7468055557 7.429169099303411 0.018923598596910354
2459381.7468171297 7.387464150426696 0.020065252903706147
2459381.7468287037 7.374482274297017 0.020921354338548286
2459381.7468402777 7.321810167340627 0.019138992557797933
2459381.7468518517 7.387031943704433 0.019170947481997498
2459381.7468634257 7.335299326156728 0.022174772923173294
2459381.746875 7.4167759868340495 0.019644184630713674
2459381.746875 7.392268252685802 0.019540775366562825
2459381.746886574 7.374097832958225 0.019220230682381864
2459381.746898148 7.400666555757696 0.019827575160895918
2459381.746909722 7.373487801154169 0.019780208448061685
2459381.746921296 7.389758041947499 0.019056077593137863
2459381.7469328702 7.406584441890025 0.019980579739504484
2459381.7469328702 7.331706273081454 0.01963844829308699
2459381.7469444443 7.409484950170227 0.020499085297176655
2459381.7469560187 7.3847332961675916 0.01898077705057658
2459381.7469675927 7.355726971707958 0.020209767650764376
2459381.7469791668 7.326054947871493 0.021088728544879958
2459381.7469907408 7.393454412712738 0.020220453669644315
2459381.7469907408 7.404864095944922 0.019647885272348335
2459381.747002315 7.442530353716058 0.021594472293989628
2459381.747013889 7.347398578888769 0.019908951248757953
2459381.747025463 7.385828027242346 0.02290308489443869
2459381.747037037 7.369558964899693 0.02117040816712989
2459381.7470486113 7.3987480494560165 0.02019806980227859
2459381.7470601853 7.3856061076530315 0.020374662285113376
2459381.7470601853 7.408251326073253 0.02049671460324098
2459381.7470717593 7.359033359952311 0.021209793637756817
2459381.7470833333 7.356558051947876 0.019330161960042315
2459381.7470949073 7.372116034778711 0.020253783923749127
2459381.7471064813 7.393140983928348 0.019497016825814197
2459381.7471180554 7.394842214627695 0.019397721884236396
2459381.74712963 7.385576534226581 0.019504115684137516
2459381.74712963 7.372428862526836 0.020384838096905767
2459381.747141204 7.389531012705972 0.02114692607573545
2459381.747152778 7.382490409820636 0.01942016883530961
2459381.747164352 7.369845329441408 0.020311982103414093
2459381.747175926 7.358586848256256 0.02070585545631617
2459381.7471875 7.403836967180108 0.019950811687736266
2459381.7471875 7.380031909183297 0.020130448601647963
2459381.747199074 7.376821678658815 0.01920139045232792
2459381.7472106484 7.392814796267806 0.019190117255383617
2459381.7472222224 7.38777419559439 0.02166695124643851
2459381.7472337964 7.393629848998233 0.020998226951863867
2459381.7472453704 7.365845382753288 0.019417755811898908
2459381.7472569444 7.404715702402071 0.020892671370652434
2459381.7472569444 7.3842010276656955 0.019072224568451535
2459381.7472685184 7.340818718235966 0.01938143127659087
2459381.7472800924 7.386548874623169 0.020291123345039453
2459381.7472916665 7.394779369957328 0.01926768112655916
2459381.747303241 7.370397478011962 0.018492473703204303
2459381.747314815 7.315772683855733 0.019573083653096124
2459381.747326389 7.408510443371385 0.020421920601608648
2459381.747326389 7.370243141787868 0.019338804851591066
2459381.747337963 7.408973402119144 0.01932330949260588
2459381.747349537 7.33395569729266 0.019764505472757175
2459381.747361111 7.383819046246603 0.020943737064034473
2459381.747372685 7.3587289243848035 0.01984914556397263
2459381.7473842595 7.4065824684437205 0.019312618332181997
2459381.7473842595 7.360129754860799 0.02414548982355504
2459381.7473958335 7.353718197057 0.01955447885028024
2459381.7474074075 7.373462028055211 0.01962012288557644
2459381.7474189815 7.32645705644861 0.019979132394908814
2459381.7474305555 7.36082445124794 0.019602776898495183
2459381.7474421295 7.362338455663038 0.02056464662324957
2459381.7474537035 7.3952061776191895 0.021034894577806083
2459381.7474537035 7.33476770588456 0.01943579083683856
2459381.7474652776 7.422908679258033 0.01984359611527721
2459381.747476852 7.345825607304142 0.01915022988558915
2459381.747488426 7.405344896960922 0.019205490847483107
2459381.7475 7.339844489439792 0.021466362794741428
2459381.747511574 7.405044577299123 0.019517904146999002
2459381.747523148 7.326145510968451 0.021311378223219588
2459381.747523148 7.316420987748185 0.019496985469071137
2459381.747534722 7.393444444260765 0.01998009818147797
2459381.747546296 7.391707566895877 0.020365979663102843
2459381.7475578706 7.388579180731214 0.01948625548892617
2459381.7475694446 7.418413623429568 0.018878093653769037
2459381.7475810186 7.379209317199 0.018466021389517726
2459381.7475810186 7.396904136986529 0.01946717230927068
2459381.7475925926 7.348731847148366 0.019804074696896753
2459381.7476041666 7.364193062770268 0.019349352096286757
2459381.7476157406 7.39638884001758 0.019738865796383686
2459381.7476273146 7.358819065126789 0.020493003010096097
2459381.7476388887 7.391867684182171 0.020443345933202173
2459381.7476388887 7.404391712788125 0.019346892474596023
2459381.747650463 7.41943274242428 0.019127996212013606
2459381.747662037 7.38086484524331 0.02001641801929894
2459381.747673611 7.316941343219985 0.018623059981484537
2459381.747685185 7.3950214826797405 0.019880163348004073
2459381.747696759 7.337986861603986 0.018976375625493293
2459381.747708333 7.444432720949844 0.018464673957584266
2459381.747708333 7.404748079025496 0.017875083463836084
2459381.747719907 7.373734989690161 0.01945126928560097
2459381.7477314817 7.3736897623809154 0.0195875920771987
2459381.7477430557 7.421104590327437 0.020647166779763106
2459381.7477546297 7.373136285805896 0.02119876881066665
2459381.7477662037 7.389109747378675 0.02002462140273333
2459381.7477777777 7.333094532580538 0.019230545253267867
2459381.7477777777 7.371012926458243 0.019182516632658016
2459381.7477893517 7.3240376934076865 0.020296538228917273
2459381.7478009257 7.355872805468882 0.019418854492778647
2459381.7478125 7.387320464820996 0.02017351845476984
2459381.7478240742 7.374644650474598 0.019606431790707157
2459381.7478356482 7.355618215044637 0.019641190206153875
2459381.7478356482 7.321040160870516 0.019979057902278816
2459381.7478472223 7.407574105795745 0.020901315448827347
2459381.7478587963 7.37658259226906 0.019179420231890988
2459381.7478703703 7.381479580672976 0.019452441463460098
2459381.7478819443 7.383466221454438 0.018493074244729735
2459381.7478935183 7.375884021583089 0.01909783555103537
2459381.747905093 7.408706845805162 0.019306998848470824
2459381.747905093 7.400023144432992 0.018506540842418377
2459381.747916667 7.408038628007325 0.020834844090049733
2459381.747928241 7.33842799258666 0.020241001306258933
2459381.747939815 7.362669055107564 0.01844345358247499
2459381.747951389 7.378241764441166 0.021451721745502087
2459381.747962963 7.360495834192986 0.019771804200977842
2459381.747962963 7.3243212684553685 0.022530209603481382
2459381.747974537 7.390413400425277 0.019726044906758153
2459381.7479861113 7.380848264711417 0.019481821036180298
2459381.7479976853 7.439558890229196 0.01927745809036663
2459381.7480092593 7.334397751265391 0.018879404036508993
2459381.7480208334 7.457510332550544 0.01947546451256696
2459381.7480324074 7.4142080783494615 0.020878765090236295
2459381.7480324074 7.370500854659023 0.01942344582432953
2459381.7480439814 7.436189925242297 0.02014598456941058
2459381.7480555554 7.363439882096032 0.019300283935319625
2459381.7480671294 7.379341840263931 0.019268574066737033
2459381.748078704 7.433621543871925 0.021238480762046635
2459381.748090278 7.376532809435592 0.01913207978559677
2459381.748113426 7.40702305017662 0.020363354797390085
2459381.748125 7.32617965880037 0.021672010196483075
2459381.748136574 7.373529396106284 0.019827140988001538
2459381.748148148 7.410491545180215 0.019300260685277366
2459381.7481597224 7.381920775355405 0.01908197331036434
2459381.7481597224 7.360396620708223 0.02039435720759029
2459381.7481712964 7.336316363208126 0.0206385775615246
2459381.7481828704 7.369404390751678 0.018897048190671395
2459381.7481944445 7.362351930520696 0.019901010559590662
2459381.7482060185 7.429671005033694 0.019710365832331423
2459381.7482175925 7.38749140013759 0.019164961818777474
2459381.7482291665 7.3718501532580385 0.01905074494494502
2459381.7482291665 7.37448203609583 0.019937660252025216
2459381.748240741 7.446456155355281 0.021505311136479403
2459381.748252315 7.377643416651581 0.020009030610539578
2459381.748263889 7.417183261301743 0.020029262699511968
2459381.748275463 7.3997917675984874 0.020545610018206224
2459381.748287037 7.396338110548837 0.019056704841932472
2459381.748298611 7.3658288648730315 0.019837536655778892
2459381.748298611 7.425857484335551 0.021358668608615558
2459381.748310185 7.315164667355243 0.020485242740068167
2459381.748321759 7.338460243879154 0.021612993348358193
2459381.7483333335 7.403592451479434 0.018808285664274407
2459381.7483449075 7.339102863971227 0.01950022228274159
2459381.7483564815 7.369174061773214 0.019596022756843016
2459381.7483564815 7.397250454862424 0.020011802427896287
2459381.7483680556 7.3231973555494685 0.023573974554840962
2459381.7483796296 7.337694468474365 0.02108910170034895
2459381.7483912036 7.422086801976055 0.020284020869387374
2459381.7484027776 7.3553797885920345 0.01889483054123431
2459381.748414352 7.386434095039774 0.019950237277625963
2459381.748425926 7.4115604598073945 0.01956248501661882
2459381.748425926 7.404070017507329 0.019285869750004223
2459381.7484375 7.3700544642554595 0.019769046645457155
2459381.748449074 7.387138107295615 0.020210590504255655
2459381.748460648 7.376542072277748 0.02103951424139722
2459381.748472222 7.3860683003804875 0.019342330796457974
2459381.748483796 7.3594351061979895 0.019491204095927205
2459381.748483796 7.383856502125124 0.020341674029184822
2459381.74849537 7.390293067023037 0.020239187233915885
2459381.7485069446 7.411587483418653 0.018508050999222724
2459381.7485185186 7.326774472625545 0.019075992751376992
2459381.7485300926 7.366811349537421 0.01997606043045412
2459381.7485416667 7.382637212491377 0.021143955012468355
2459381.7485532407 7.3955905007273826 0.02069711014228708
2459381.7485532407 7.344991242245025 0.021951719324769307
2459381.7485648147 7.3598195673243945 0.020362114906432038
2459381.7485763887 7.401397791913241 0.02077273430085319
2459381.748587963 7.392192664763365 0.01972133837533822
2459381.748599537 7.404878811920416 0.019836482928603693
2459381.748611111 7.381573519043681 0.01995638409153847
2459381.748611111 7.3783144591070995 0.020136229117230453
2459381.748622685 7.430950620882107 0.019889346242308
2459381.748634259 7.415763884051699 0.019908646703679003
2459381.748645833 7.356850293729729 0.019747692836550486
2459381.7486574072 7.351661436311795 0.019913999102698778
2459381.7486689813 7.383202101869437 0.02046389999715705
2459381.7486805557 7.422920718137303 0.019140824425181224
2459381.7486805557 7.363144815453805 0.01963030397922407
2459381.7486921297 7.351325870657191 0.019878754432044322
2459381.7487037037 7.3620373348072325 0.019986997516589472
2459381.7487152778 7.336262313042265 0.020122604063591624
2459381.748726852 7.401345152092172 0.02153886883049237
2459381.748738426 7.356685188339404 0.019630548990542326
2459381.748738426 7.36868591238968 0.019406114160975343
2459381.74875 7.373075082719644 0.020981175953734797
2459381.7487615743 7.383955190122918 0.02023617711876177
2459381.7487731483 7.381539747915654 0.021061231106270405
2459381.7487847223 7.38003930016083 0.019688830742897654
2459381.7487962963 7.372762018132527 0.019450963584557862
2459381.7488078703 7.357301910216267 0.019273347735271576
2459381.7488078703 7.3720414074169165 0.01925912229191801
2459381.7488194443 7.370481073818952 0.01979781089526185
2459381.7488310183 7.423218352696602 0.019677616220761227
2459381.748842593 7.375825207014066 0.020170470570364966
2459381.748854167 7.3823970152254885 0.02083873485478618
2459381.748865741 7.392638744607393 0.02041939320481672
2459381.748877315 7.3737269235313105 0.018883252912828788
2459381.748877315 7.420429167283598 0.019994920318653887
2459381.748888889 7.398426199784603 0.019947522502164715
2459381.748900463 7.35324454445028 0.01937357654898693
2459381.748912037 7.359481553087046 0.01913713383268455
2459381.748923611 7.340005162228617 0.019535872813574957
2459381.7489351854 7.398893029145996 0.01980859498939856
2459381.7489351854 7.38219977081181 0.01951144874668286
2459381.7489467594 7.35599166732981 0.019823766359271366
2459381.7489583334 7.362504270549084 0.02169572944210882
2459381.7489699074 7.3595412750744265 0.020124279536412493
2459381.7489814814 7.313309689236987 0.02138001462435984
2459381.7489930554 7.390573275783901 0.02009206521287844
2459381.7490046294 7.403119714531026 0.019114503715719135
2459381.7490046294 7.422075533577078 0.019973610756133683
2459381.749016204 7.401956908949928 0.019692726375190497
2459381.749027778 7.375757005858083 0.019481844052545348
2459381.749039352 7.379364449927386 0.019199644720718636
2459381.749050926 7.356329484878358 0.019826575562925646
2459381.7490625 7.3618293418666925 0.024246932963882438
2459381.7490625 7.360154024070803 0.020277540595161077
2459381.749074074 7.33981914755847 0.018959537907522903
2459381.749085648 7.37311062444859 0.020033637903589037
2459381.749097222 7.423239993250738 0.019652981665029733
2459381.7491087965 7.3626068349927705 0.021052061934653435
2459381.7491203705 7.372455948800103 0.01994188705137775
2459381.7491319445 7.415194843135528 0.019390140701263228
2459381.7491319445 7.3906308003623264 0.020019478965391548
2459381.7491435185 7.418841192473422 0.02027123776202847
2459381.7491550925 7.31650307857796 0.01931385661474827
2459381.7491782405 7.325905542424295 0.0203482009467017
2459381.749189815 7.340919060945416 0.020300883003956563
2459381.749201389 7.41031922602181 0.02002134251579751
2459381.749201389 7.369162843452805 0.019127535578841334
2459381.749212963 7.35673704731001 0.01934286893699035
2459381.749224537 7.431112983799017 0.019374438979004906
2459381.749236111 7.329000443585058 0.019486850669146263
2459381.749247685 7.33332498916059 0.019238058828990753
2459381.749259259 7.393858740792566 0.01994610264754577
2459381.749259259 7.408182011736584 0.019864082812347934
2459381.7492708336 7.403731169081209 0.021251851897755993
2459381.7492824076 7.416503882337634 0.020771608801201723
2459381.7492939816 7.341551338502204 0.018872556919400964
2459381.7493055556 7.37072837800885 0.018650151032588817
2459381.7493171296 7.3886517242824175 0.020444836621891505
2459381.7493287036 7.3531263283553345 0.019644707416787643
2459381.7493287036 7.388043524353379 0.021345013263408433
2459381.7493402776 7.395000458429171 0.020736653244933935
2459381.7493518516 7.401957799307675 0.01918198391536939
2459381.749363426 7.3912364404333415 0.01931015431867584
2459381.749375 7.398433399511906 0.01969198779469214
2459381.749386574 7.35950921184289 0.021024117283524057
2459381.749386574 7.4392056250477205 0.0200619045031188
2459381.749398148 7.426573773627662 0.019258445540752612
2459381.749409722 7.388681137812054 0.0189678639217746
2459381.749421296 7.40046940609134 0.020391028003244414
2459381.74943287 7.390374389649517 0.019155779066251377
2459381.7494444447 7.358810494043854 0.02023227733420312
2459381.7494560187 7.357991811268415 0.019538843085794497
2459381.7494560187 7.347785090137173 0.01998467887628799
2459381.7494675927 7.356550692019334 0.01869317664146729
2459381.7494907407 7.375684381678847 0.01979884337223393
2459381.7495023147 7.323592723515902 0.0183557038511086
2459381.7495138887 7.311564692790243 0.021650259463217105
2459381.7495254627 7.403043007729203 0.01946494551384078
2459381.7495254627 7.345308310257265 0.019441535435720865
2459381.749537037 7.347426152766617 0.01994731299343323
2459381.749548611 7.408778623455086 0.01976844698859797
2459381.7495601852 7.369298286877428 0.019776476146084878
2459381.7495717593 7.386550010831773 0.019326759063030573
2459381.7495833333 7.4093791260499815 0.01956836399266509
2459381.7495833333 7.393038086301011 0.020984684213662005
2459381.7495949073 7.405484410120676 0.0208392303244152
2459381.7496064813 7.365642339063041 0.01970910756554737
2459381.7496180558 7.405769186721552 0.02069536921810904
2459381.74962963 7.399099897852467 0.019133578222353165
2459381.749641204 7.40932113436287 0.019769201637826896
2459381.749641204 7.426482734566352 0.020018206754912175
2459381.749652778 7.3836332648594185 0.02083495083723983
2459381.749664352 7.362946700577177 0.019280911842495
2459381.749675926 7.358827146055062 0.02414264570169905
2459381.7496875 7.393766434507154 0.02030187977532675
2459381.749699074 7.343791272521561 0.020245916385337136
2459381.7497106483 7.375881604872107 0.02023835028811692
2459381.7497106483 7.376257942411315 0.020276502897817638
2459381.7497222223 7.387257389913237 0.02059910928836035
2459381.7497337963 7.408732395606543 0.019678618544264517
2459381.7497453704 7.3947671705837115 0.018905282848618612
2459381.7497569444 7.350643987784667 0.01982725116758386
2459381.7497685184 7.380131366806087 0.01899153417759151
2459381.7497800924 7.413527685649382 0.019438501671558858
2459381.7497800924 7.377058919417828 0.019205339295455707
2459381.749791667 7.401449718018319 0.01999418669906485
2459381.749803241 7.391053747329681 0.019808278803315857
2459381.749814815 7.385757418089102 0.019456854208015333
2459381.749826389 7.424750654385034 0.020999500279503994
2459381.749837963 7.3769885949813565 0.02111871813067208
2459381.749837963 7.382904404401068 0.01988250610128904
2459381.749849537 7.3540526853116 0.022417402740798942
2459381.749861111 7.355975939058575 0.019131044525705368
2459381.7498726854 7.3423908377099965 0.019892541242371838
2459381.7498842594 7.336408793973434 0.01930111323938834
2459381.7498958334 7.372059600242733 0.020174027547374275
2459381.7499074074 7.356729649216075 0.01884580314499564
2459381.7499074074 7.326429976200887 0.019297306105605205
2459381.7499189815 7.39657635110319 0.02106010329478862
2459381.7499305555 7.297803807364182 0.019095235079844668
2459381.7499421295 7.441923435601077 0.020269323084721583
2459381.7499537035 7.444419536444824 0.019679874779947815
2459381.749965278 7.376547415347482 0.019954756973455917
2459381.749965278 7.414600130376878 0.019007043119606548
2459381.749976852 7.389848620244785 0.01905266758799932
2459381.749988426 7.366757269704135 0.019425196304652878
2459381.75 7.367617132437307 0.019112070410799927
2459381.750011574 7.384961332289664 0.021146697544559934
2459381.750023148 7.375736421364759 0.020295096477405163
2459381.750034722 7.354725490497887 0.02250733352041948
2459381.750034722 7.328547932773577 0.022374527173278116
2459381.7500462965 7.339740490895745 0.019979647837169486
2459381.7500578705 7.378592014770985 0.01932432414317968
2459381.7500694445 7.339557867854848 0.018993172496567866
2459381.7500810185 7.373758750581664 0.021544371712754827
2459381.7500925926 7.365869856743447 0.020452829810201
2459381.7501041666 7.435131620056343 0.01930376129877072
2459381.7501041666 7.403046560157912 0.0189723657916265
2459381.7501157406 7.372232440164491 0.019822862850833286
2459381.7501273146 7.324123300403275 0.020315209962997984
2459381.750138889 7.380195150595541 0.0192360681860743
2459381.750150463 7.407976855225695 0.018624029945509463
2459381.750162037 7.402074360595875 0.019929574276909584
2459381.750162037 7.397174767607782 0.02174656637947946
2459381.750173611 7.348090794669678 0.02181200987992214
2459381.750185185 7.365276292140144 0.020032519854801086
2459381.750196759 7.320629723128117 0.020386197864260002
2459381.750208333 7.374467139498095 0.01838159712527063
2459381.7502199076 7.338219413517298 0.02032168481630551
2459381.7502314816 7.355799222206238 0.0195758973778586
2459381.7502314816 7.401831999999406 0.01982332208820333
2459381.7502430556 7.2946419612561835 0.019637812559888574
2459381.7502546296 7.343854841948509 0.019846378783010037
2459381.7502662037 7.3342553263153745 0.01961282362828143
2459381.7502777777 7.408092306656596 0.019591932832724413
2459381.7502893517 7.348039660343987 0.019262004475468858
2459381.7502893517 7.419532516180374 0.019603322628745944
2459381.750300926 7.367487758385686 0.020377381391484057
2459381.7503125 7.353074669895883 0.018858043391188715
2459381.750324074 7.362716865079375 0.020031168067551498
2459381.750335648 7.425373698021793 0.019029097177864024
2459381.750347222 7.408133049896244 0.02002382961250186
2459381.750358796 7.403288515076436 0.020139350341531425
2459381.750358796 7.3929848338048965 0.020320510604209616
2459381.7503819442 7.33906132615956 0.018459971147962065
2459381.7503935187 7.363763627645754 0.020270255314131642
2459381.7504050927 7.416311686714596 0.019105866610602505
2459381.7504166667 7.382055028425923 0.02067933267747727
2459381.7504282407 7.420080349927599 0.01884809085974393
2459381.7504282407 7.371074749807037 0.022066021777988797
2459381.7504398148 7.34920996926813 0.0215378230104501
2459381.750451389 7.358613527150465 0.0195035330192092
2459381.750462963 7.420704015735494 0.019793983011452947
2459381.7504745373 7.417849045683822 0.020172268553183482
2459381.7504861113 7.349546122733204 0.019055763246726126
2459381.7504861113 7.32163386119313 0.01829426252785946
2459381.7504976853 7.402711470538473 0.019652921125232876
2459381.7505092593 7.350476632018453 0.019597564123750043
2459381.7505208333 7.370858884149395 0.019645918735907035
2459381.7505324073 7.391912577182036 0.019684698537440534
2459381.7505439813 7.38508357288866 0.018468292171750063
2459381.7505555553 7.353255911997318 0.02001696038616227
2459381.7505555553 7.34395960341043 0.018620704062786646
2459381.75056713 7.379403876854966 0.019005043408420526
2459381.750578704 7.434158155587656 0.02088563147720638
2459381.750590278 7.329838332297208 0.01825444173482298
2459381.750601852 7.36458087996984 0.020003704852777245
2459381.750613426 7.370538543080737 0.020149670999495203
2459381.750613426 7.386688885770067 0.018667257797238813
2459381.750625 7.395279076116757 0.01979592633461062
2459381.750636574 7.4086660906779995 0.019980110003021034
2459381.7506481484 7.374060869279268 0.018845593188311558
2459381.7506597224 7.33461083654744 0.021514918905961047
2459381.7506712964 7.370668005712367 0.019076515816857896
2459381.7506828704 7.406949060877779 0.02029947974155278
2459381.7506828704 7.4262098930563125 0.02017915099980451
2459381.7506944444 7.36047426711077 0.019568689933406314
2459381.7507060184 7.332336149797865 0.019237076468795525
2459381.7507175924 7.360232114626537 0.01944155444130659
2459381.7507291664 7.397549003472501 0.019122136459883483
2459381.750740741 7.3981241105525095 0.019222142269961523
2459381.750752315 7.401328614704707 0.020020159620363374
2459381.750752315 7.331022545955949 0.01982093875552041
2459381.750763889 7.358492400857023 0.020828097185007104
2459381.750775463 7.331936691101309 0.020938470016375374
2459381.750787037 7.344245244753451 0.020193712574360426
2459381.750798611 7.3825491288724665 0.019875796350559832
2459381.750810185 7.426385299584047 0.01933828297337736
2459381.750810185 7.368580149070685 0.01956098702533927
2459381.7508217595 7.369297208349658 0.018891743083414243
2459381.7508333335 7.389709844210041 0.019841943538946274
2459381.7508449075 7.384502349354462 0.019491404796167382
2459381.7508564815 7.397786233001047 0.02146941158844292
2459381.7508680555 7.362279339642632 0.019660946148913106
2459381.7508796295 7.356532900110202 0.018984033102074194
2459381.7508796295 7.368034168137306 0.019904833093983425
2459381.7508912035 7.354455785359261 0.01998264821942139
2459381.750902778 7.357131228850927 0.01970274725080389
2459381.750914352 7.374960903011243 0.01960325387036059
2459381.750925926 7.392525281237977 0.018969093339365285
2459381.7509375 7.380728369379173 0.01938935562495419
2459381.7509375 7.360746848653515 0.019444931923761958
2459381.750949074 7.343831166938718 0.01952923168259337
2459381.750960648 7.414682840564532 0.020342919003243257
2459381.750972222 7.361588560226749 0.019291242980733706
2459381.750983796 7.3859605160326565 0.020339407398434126
2459381.7509953706 7.350362392175989 0.019875631597118366
2459381.7510069446 7.368382490221163 0.020500757289021447
2459381.7510069446 7.38196464361712 0.019704154057653217
2459381.7510185186 7.419560750171722 0.018868851082818803
2459381.7510300926 7.368718219403969 0.020864181074061062
2459381.7510416666 7.398774398598875 0.02343874442765731
2459381.7510532406 7.340389072486398 0.019477537137457316
2459381.7510648146 7.407960102084636 0.01936266003852614
2459381.751076389 7.3754047319668095 0.020713735484070593
2459381.751076389 7.428806701290013 0.01984668140865962
2459381.751087963 7.402424418977252 0.019555598482499364
2459381.751099537 7.381585268226254 0.018972438562823726
2459381.751111111 7.3316229143652505 0.01980150207201828
2459381.751122685 7.368822843835846 0.02210606095934593
2459381.751134259 7.379027181585067 0.019822871375583234
2459381.751134259 7.362179643615337 0.02015492880768894
2459381.751145833 7.330715151154053 0.020026599773641598
2459381.7511689817 7.366932789344461 0.021566442575840932
2459381.7511805557 7.352210557333131 0.01926349530594282
2459381.7511921297 7.37185068901242 0.019770523859760736
2459381.7512037037 7.362488785685634 0.020073583030805323
2459381.7512037037 7.372947608508244 0.020958765247257094
2459381.7512152777 7.389816509911353 0.019358948234390733
2459381.7512268517 7.352673268032929 0.01892195830607026
2459381.7512384257 7.3872725880460175 0.019363313117507483
2459381.75125 7.354623366131999 0.01855678520972248
2459381.751261574 7.297914938295251 0.01919996845439935
2459381.751261574 7.4104686455053566 0.01939328583185015
2459381.751273148 7.393370204126625 0.018794265219721287
2459381.7512847222 7.36238907853875 0.01892974163994672
2459381.7512962963 7.387672063155008 0.019781253900445148
2459381.7513078703 7.363354785656228 0.019932865348311905
2459381.7513194443 7.357354679014915 0.018268115429510123
2459381.7513310187 7.387729859527679 0.019846070933875852
2459381.7513310187 7.404158689518515 0.019511923721939935
2459381.7513425928 7.340667891186738 0.019708457672556485
2459381.751354167 7.377805623431926 0.019400426961329664
2459381.751365741 7.407537636406656 0.019651456625008216
2459381.751377315 7.3376728957296775 0.02005740993238724
2459381.751388889 7.379085851187049 0.01946780114444548
2459381.751388889 7.3580055115724745 0.018698230129799938
2459381.751400463 7.37650325957905 0.019148972372745137
2459381.751412037 7.32391675963122 0.022334926294171383
2459381.7514236113 7.370198322757502 0.019880801315903435
2459381.7514351853 7.386124342682785 0.01995743094728316
2459381.7514467593 7.328346134887535 0.01890242324481598
2459381.7514583333 7.445614020688656 0.022821062476475393
2459381.7514583333 7.371721170230951 0.01972176708719332
2459381.7514699074 7.343624330861924 0.020620374613753163
2459381.7514814814 7.3820096851459605 0.0194099995391205
2459381.7514930554 7.357184921840845 0.020983359651787898
2459381.75150463 7.388250383240634 0.018707854524861903
2459381.751516204 7.350644085586819 0.01861232384799711
2459381.751516204 7.355044827013274 0.019365382349441636
2459381.751527778 7.3414922427370515 0.018949029429534428
2459381.751539352 7.400022070044682 0.018937857476731525
2459381.751550926 7.345288678662494 0.01963728776147181
2459381.7515625 7.381894779936736 0.019712073103221272
2459381.751574074 7.359855430350161 0.0195128372812328
2459381.751585648 7.4154320961784785 0.020861053731666176
2459381.751585648 7.383193894952696 0.017962263395425854
2459381.7515972224 7.387311564669512 0.019570516064395884
2459381.7516087964 7.398270924650734 0.01896507914221671
2459381.7516203704 7.385798677677525 0.019438856662499435
2459381.7516319444 7.383183536948189 0.01991508078992818
2459381.7516435185 7.355385915341993 0.019004458910044365
2459381.7516550925 7.351719420831402 0.019153336547382067
2459381.7516550925 7.353380234846351 0.01889670981322945
2459381.7516666665 7.393696571785152 0.019430230985900587
2459381.751678241 7.368249798668411 0.020322006557100914
2459381.751689815 7.403541887162034 0.02176605749806324
2459381.751701389 7.336232998092309 0.01879127795719824
2459381.751712963 7.370197043292916 0.018738540614673522
2459381.751712963 7.41310669007775 0.020928315295208635
2459381.751724537 7.392410121385265 0.019185796064759113
2459381.751736111 7.372195863404063 0.019414828452151454
2459381.751747685 7.367336036371058 0.021390094852601942
2459381.751759259 7.351636247398813 0.018581839121961066
2459381.7517708335 7.350766107342699 0.017898877582320345
2459381.7517824075 7.316017772951498 0.01941463396879955
2459381.7517824075 7.380181069833179 0.020504424159782444
2459381.7517939815 7.374834286404327 0.022297309069820175
2459381.7518055555 7.377121168430459 0.019465226256722347
2459381.7518171296 7.4549565315777775 0.01946129516022225
2459381.7518287036 7.415902463894507 0.019410524904312745
2459381.7518402776 7.3764508949875465 0.01913083591098925
2459381.7518402776 7.415240414681704 0.019299204557815926
2459381.751851852 7.42190049084378 0.019640816625455318
2459381.751863426 7.36775650220567 0.01995106375771801
2459381.751875 7.363826079360268 0.018492231167388955
2459381.751886574 7.433504099634756 0.019498004326853755
2459381.751898148 7.33395689762848 0.01871713901213967
2459381.751909722 7.360865851416899 0.0185494549942709
2459381.751909722 7.343334877161122 0.019648500281013313
2459381.751921296 7.392489433231797 0.0193053902062042
2459381.7519328706 7.3642002500895485 0.01910366407219767
2459381.7519444446 7.371005161502841 0.018642435945780085
2459381.7519560186 7.353568987799558 0.018960392457474027
2459381.7519675926 7.413911744155613 0.020205753668461605
2459381.7519675926 7.435255531383098 0.01901369932967189
2459381.7519791666 7.3865390628162855 0.019358699598152666
2459381.7519907407 7.413926652061726 0.019600302228246245
2459381.7520023147 7.362959310069084 0.019831332530462407
2459381.7520138887 7.421630842882418 0.01997778218138098
2459381.752025463 7.380631473950332 0.019337496300675674
2459381.752037037 7.343213206064024 0.018703906893041324
2459381.752037037 7.3806057560344795 0.01944930352473483
2459381.752048611 7.385486857499559 0.01940166284819455
2459381.752060185 7.41761091914625 0.022178141091102666
2459381.752071759 7.37717011719555 0.018989437122594925
2459381.752083333 7.397261863190084 0.019844870853101305
2459381.752094907 7.352730018702785 0.018753683718585202
2459381.7521064817 7.380737961837176 0.02000585343874255
2459381.7521064817 7.339962760349544 0.019789276497861507
2459381.7521180557 7.429199556883664 0.01946148786464051
2459381.7521296297 7.3728123326221775 0.019840350937059794
2459381.7521412037 7.414677549281401 0.019183363999201855
2459381.7521527777 7.412706668089542 0.02062123219842504
2459381.7521643518 7.405667928958002 0.019730308872091772
2459381.7521643518 7.373820798237618 0.0191578300722852
2459381.7521759258 7.39121453710865 0.019141088544229065
2459381.7521875 7.417264319423427 0.018563779318752957
2459381.7521990743 7.351853909864567 0.01939706392631169
2459381.7522106483 7.386839158319492 0.019294595955114284
2459381.7522222223 7.3608211647388755 0.019843718349192765
2459381.7522337963 7.378860592447613 0.019368891671235716
2459381.7522337963 7.338266248946984 0.018872339304037696
2459381.7522453703 7.363560327649769 0.0189881762241266
2459381.7522569443 7.425957428190038 0.01925194254382505
2459381.7522685183 7.358651885335104 0.020383192284906967
2459381.752280093 7.390731314500779 0.01948615944577771
2459381.752291667 7.3607468421049935 0.01933954111333929
2459381.752291667 7.33569784297891 0.01909819603769246
2459381.752303241 7.394263759439096 0.020149947018939646
2459381.752314815 7.3368244754085685 0.019404160588650115
2459381.752326389 7.418131336616841 0.022354890690410693
2459381.752337963 7.3670967293408856 0.020126136174384062
2459381.752349537 7.386388506220789 0.019582416985259546
2459381.7523611113 7.3909606374146675 0.018583576482841837
2459381.7523611113 7.445178898884341 0.01910444277984176
2459381.7523726854 7.378056134935572 0.018795020963941256
2459381.7523842594 7.389598962085697 0.0191048811729275
2459381.7523958334 7.409171628848237 0.019337274278050636
2459381.7524074074 7.35236984913483 0.020310239410605845
2459381.7524189814 7.425814705654511 0.02065430372505235
2459381.7524305554 7.387745504622173 0.020750183140687016
2459381.7524305554 7.321794059851107 0.01930618206095679
2459381.7524421294 7.418816856353659 0.019081644181602377
2459381.752453704 7.417979076721017 0.020218601155267333
2459381.752465278 7.373289215473114 0.020069026543994454
2459381.752476852 7.322760701878257 0.02261366855755911
2459381.752488426 7.3720909787266296 0.019201689211762966
2459381.752488426 7.412321634708808 0.01943449264815104
2459381.7525 7.379799388267798 0.01925422201434578
2459381.752511574 7.385777078126492 0.022328763148418168
2459381.752523148 7.406549228456462 0.01908553499339702
2459381.7525347224 7.402771348626625 0.020109255581690567
2459381.7525462965 7.35432033702092 0.01964747049148242
2459381.7525578705 7.433801160636292 0.019444724498801524
2459381.7525578705 7.406804984958041 0.01961293742573363
2459381.7525694445 7.387309005003442 0.019981540621813093
2459381.7525810185 7.382526835075553 0.01958989728473471
2459381.7525925925 7.373791448486506 0.019635938269795244
2459381.7526041665 7.352374964567116 0.02034279914014274
2459381.7526157405 7.3835589176166545 0.019802993479454096
2459381.7526157405 7.386541656930299 0.019721923360045825
2459381.752627315 7.365846379272299 0.020194931378328906
2459381.752638889 7.349299911235941 0.019221909157358344
2459381.752650463 7.408582121477326 0.019168156260759156
2459381.752662037 7.384500949911987 0.018575095273935492
2459381.752673611 7.410557569448787 0.019647639551056258
2459381.752685185 7.393704666394146 0.018767918436668488
2459381.752685185 7.367684316109762 0.01898552425115891
2459381.752696759 7.361894765428731 0.020005910672817352
2459381.7527083335 7.388667442372287 0.019701034982006444
2459381.7527199076 7.366506944203162 0.018695758257996565
2459381.7527314816 7.328632317422721 0.018885246230375012
2459381.7527430556 7.3869154302166775 0.01890430131502023
2459381.7527430556 7.378307670706849 0.0203056558757127
2459381.7527546296 7.318216167982617 0.01847219881360011
2459381.7527662036 7.396941288953323 0.018672087901262343
2459381.7527777776 7.379736512854659 0.01847299288789375
2459381.7527893516 7.386688140975434 0.017658034161324346
2459381.752800926 7.406217562823357 0.01854709862084057
2459381.7528125 7.359734918064825 0.019761825337053347
2459381.7528125 7.342651729710561 0.01910022884508985
2459381.752824074 7.360114301980841 0.018301419471847123
2459381.752835648 7.337570256277009 0.0187776194607218
2459381.752847222 7.391203569100608 0.01832847533643868
2459381.752858796 7.373972511184236 0.01839008734354613
2459381.75287037 7.386235895791436 0.01883744948402381
2459381.7528819446 7.360821967666793 0.019201081068293917
2459381.7528819446 7.366237816169675 0.0196025153630455
2459381.7528935187 7.405010363439854 0.01858994327861306
2459381.7529050927 7.374078790675806 0.018590285899954713
2459381.7529166667 7.369014701585036 0.019263350232753353
2459381.7529282407 7.38675186262381 0.01951649735748105
2459381.7529398147 7.381330642687364 0.018981381771502544
2459381.7529398147 7.363880685357086 0.019420604853754665
2459381.7529513887 7.395632633575437 0.020172618516638346
2459381.752962963 7.367775617417434 0.018921189299799447
2459381.752974537 7.390756731442731 0.020009047505240327
2459381.752986111 7.357313941630257 0.01845980813825287
2459381.752997685 7.428404141164093 0.018920688184081585
2459381.7530092592 7.361972117585409 0.019213910219152565
2459381.7530092592 7.3320265587186 0.017757148766279866
2459381.7530208332 7.344483423856997 0.01863972420671095
2459381.7530324073 7.412786464326403 0.01933425628473236
2459381.7530439813 7.395823807343208 0.019388567699962583
2459381.7530555557 7.41923171458732 0.018706023346955834
2459381.7530671298 7.366926272475461 0.020971376836436868
2459381.7530671298 7.350070268103603 0.019344899387087656
2459381.753078704 7.404073614017292 0.018756520548262986
2459381.753090278 7.411047030421472 0.01925640923542875
2459381.753101852 7.376658982558964 0.02149070281116082
2459381.753113426 7.345394817820789 0.020393093146518437
2459381.753125 7.396634509924037 0.019154837969894988
2459381.7531365743 7.402865682892338 0.01896504592673851
2459381.7531365743 7.413237431428766 0.02092008557397603
2459381.7531481483 7.413818466107437 0.01838477724530762
2459381.7531597223 7.390012436467448 0.018464491570137447
2459381.7531712963 7.40933696935785 0.019038157517618674
2459381.7531828703 7.3388999309514285 0.01878924848892071
2459381.7531944443 7.424410976379455 0.019250205713846443
2459381.7532060184 7.349945879137285 0.018438998303921365
2459381.7532060184 7.374207892662887 0.01884581435235774
2459381.7532175924 7.3613876220741945 0.01887785614862962
2459381.753229167 7.41502678906386 0.01913589094527568
2459381.753240741 7.34019269257269 0.018706629445496073
2459381.753252315 7.363248295345623 0.01930329560408274
2459381.753263889 7.400756573519135 0.019440045255119647
2459381.753263889 7.394333832640538 0.020054059675969394
2459381.753275463 7.451685930038024 0.02076612084456475
2459381.753287037 7.402606576819436 0.018524851022342994
2459381.753298611 7.3779892169173715 0.021269804239952967
2459381.7533101854 7.428081524378478 0.018812537169838724
2459381.7533217594 7.403043500107581 0.01892535514851603
2459381.7533333334 7.386183973955595 0.019887234807140636
2459381.7533333334 7.431143636630545 0.02024462521984524
2459381.7533449074 7.383503097192494 0.018373340117569737
2459381.7533564814 7.3266901783263565 0.01870406497406295
2459381.7533680554 7.3605683874276275 0.019118738790554122
2459381.7533796295 7.383397160391726 0.019486238756594294
2459381.753391204 7.434256093896722 0.01934838533134371
2459381.753391204 7.4169005559374215 0.018922927926960806
2459381.753402778 7.4074307119860725 0.018994532103366397
2459381.753414352 7.3848384417401105 0.019473415018857538
2459381.753425926 7.426398232172878 0.018678657524759425
2459381.7534375 7.355730876625645 0.01865534719142969
2459381.753449074 7.3811406100206804 0.019127778321662924
2459381.753460648 7.4288083957563265 0.018447885987001554
2459381.753460648 7.396217985419628 0.0201789894426815
2459381.753472222 7.390813330627538 0.02123659888246481
2459381.7534837965 7.385929593462069 0.019290031277571045
2459381.7534953705 7.350885061652057 0.019392032543304828
2459381.7535069445 7.351674805177727 0.019344339732475922
2459381.7535185185 7.351883721721564 0.01992648024254035
2459381.7535300925 7.44267403926169 0.01967402156201285
2459381.7535300925 7.372638475316978 0.019172719400311993
2459381.7535416665 7.375718030347916 0.01957024740572156
2459381.7535532406 7.424312000436447 0.020843148555105728
2459381.753564815 7.361268311214091 0.02130279555586338
2459381.753576389 7.3947567929838085 0.01893168771338644
2459381.753587963 7.375245006199438 0.018897452568103733
2459381.753587963 7.379975818399941 0.01904231236087431
2459381.753599537 7.408675678278567 0.019319049455520463
2459381.753611111 7.387791057457947 0.01882968786038425
2459381.753622685 7.3785477485909 0.019367388462985958
2459381.753634259 7.3650121431236615 0.019959168610191345
2459381.753645833 7.371700955511154 0.019800686562102654
2459381.7536574076 7.380416491170208 0.01974727038707729
2459381.7536574076 7.377964665660106 0.019829774842966278
2459381.7536689816 7.386630726784024 0.01939715275810595
2459381.7536805556 7.402360910947128 0.020108746503083343
2459381.7536921296 7.350818068966148 0.01922671599374179
2459381.7537037036 7.350320639166502 0.019240274979125192
2459381.7537152776 7.435611381092248 0.019643846623154555
2459381.7537152776 7.37243775745426 0.020040382253331997
2459381.7537268517 7.375243853291091 0.01965656659847079
2459381.753738426 7.369638293012449 0.020543787198627327
2459381.75375 7.3970111827642056 0.020863138654336703
2459381.753761574 7.37481468103686 0.018782738930593807
2459381.753784722 7.452250100077307 0.020432970970942817
2459381.753784722 7.447995042397493 0.019766673808787067
2459381.753796296 7.363207974454064 0.018368931972743738
2459381.75380787 7.431032421037725 0.01936417992221351
2459381.753819444 7.368761321283391 0.02010808581362248
2459381.7538310187 7.363510029415941 0.019387024918820203
2459381.7538425927 7.328299226099964 0.022397649112290294
2459381.7538425927 7.318284316037276 0.02088142899917381
2459381.7538541667 7.365158500714917 0.019328390162378722
2459381.7538657407 7.378148784342508 0.021428746454997486
2459381.7538773147 7.430887902018694 0.01981180242001094
2459381.7538888888 7.36462441938352 0.018202150778105396
2459381.7539004628 7.365861428284073 0.019277224755650583
2459381.7539120372 7.3736307977386835 0.019547144723291797
2459381.7539120372 7.335369305128888 0.02008408940431813
2459381.7539236112 7.417445855346263 0.019233626000023336
2459381.7539351853 7.3668778877437004 0.018989800908659992
2459381.7539467593 7.379756980186049 0.019213159593030906
2459381.7539583333 7.369360219524284 0.01906485990538039
2459381.7539699073 7.368035560747182 0.019039308946626896
2459381.7539699073 7.435226368762808 0.01927117768284756
2459381.7539814813 7.392697349599923 0.018853773975647643
2459381.753993056 7.376948121343129 0.018797384599865897
2459381.75400463 7.391010315448274 0.019021919083053562
2459381.754016204 7.410112708050463 0.019095471433666005
2459381.754027778 7.425971183783054 0.019685668214189593
2459381.754039352 7.382314990076147 0.02003197322371458
2459381.754039352 7.356996245584468 0.02406233567279666
2459381.754050926 7.388668596949709 0.021765847608301695
2459381.7540625 7.352753878642823 0.018699829656888996
2459381.754074074 7.42359800684599 0.01867876321396697
2459381.7540856483 7.4347368668027345 0.020095555342836385
2459381.7540972224 7.367302606990683 0.0184900677912639
2459381.7541087964 7.406210745466976 0.022919910164220632
2459381.7541087964 7.3858945326617365 0.01822688430384802
2459381.7541203704 7.4253017414715705 0.02066492020993907
2459381.7541319444 7.344890243872638 0.019081828044782707
2459381.7541435184 7.40753560793939 0.019018564669761023
2459381.7541550924 7.446619717817758 0.01964373862287171
2459381.754166667 7.418634885715595 0.019140686697986624
2459381.754166667 7.348234194343402 0.020985677927531282
2459381.754178241 7.396785664936197 0.019759517970861097
2459381.754189815 7.421962763460882 0.019903678955139486
2459381.754201389 7.373554546423999 0.02016767766578671
2459381.754212963 7.39218104815222 0.019869251176410304
2459381.754224537 7.440471660575844 0.018950440570648448
2459381.754236111 7.286724992467961 0.018837654141316065
2459381.754236111 7.370452225041254 0.01932899765031585
2459381.754247685 7.3881572239284035 0.021288686701785218
2459381.7542592594 7.361575992856188 0.01998142840586562
2459381.7542708335 7.427616306885217 0.01939090074050361
2459381.7542824075 7.375259547833132 0.019283383090377214
2459381.7542939815 7.396379511055268 0.0187328675262241
2459381.7543055555 7.421422352661549 0.01927172233083286
2459381.7543055555 7.403745970547816 0.01932314969412858
2459381.7543171295 7.432763889416358 0.01818134515712515
2459381.7543287035 7.3690853832919965 0.018327387790546077
2459381.754340278 7.372217487503275 0.023257824691957148
2459381.754351852 7.405151115857964 0.018615682379030073
2459381.754363426 7.360529745397847 0.018318312022212728
2459381.754363426 7.405478637146332 0.019063137284892683
2459381.754375 7.4056413481432495 0.019453062038267875
2459381.754386574 7.390555651050849 0.017741408828529807
2459381.754398148 7.396801202325361 0.019114725210417058
2459381.754409722 7.377388230878544 0.020971516372950662
2459381.754421296 7.41157010587284 0.019969493623297568
2459381.7544328705 7.388659992178943 0.01884258312616763
2459381.7544328705 7.382703870542907 0.018720722690211
2459381.7544444446 7.367485530799915 0.018124561417267437
2459381.7544560186 7.3484604732992205 0.019115759788324065
2459381.7544675926 7.385999551129834 0.01838255161241007
2459381.7544791666 7.377775546560531 0.018353557956457156
2459381.7544907406 7.386420237909337 0.0195052789291629
2459381.7544907406 7.3180289876124105 0.019162395842977048
2459381.7545023146 7.409171809486746 0.019850381403101247
2459381.754513889 7.35775263882979 0.019088820729418976
2459381.754525463 7.372577596138746 0.019100668234582157
2459381.754537037 7.369725203692359 0.021625562008551424
2459381.754548611 7.382731568969967 0.018692751874013216
2459381.754560185 7.3749214026891705 0.01920976985430722
2459381.754560185 7.360382638873831 0.01982365832737319
2459381.754571759 7.276895548223352 0.020345659200665858
2459381.754583333 7.362918713072475 0.020226620827007925
2459381.7545949076 7.382448998758703 0.01901926264897751
2459381.7546064816 7.437059047304444 0.02040151071530811
2459381.7546180557 7.394023204653247 0.01903415437988734
2459381.7546296297 7.366923340670469 0.01920151188741475
2459381.7546296297 7.443444455100679 0.019350101794585732
2459381.7546412037 7.355470575506415 0.018315334960486238
2459381.7546527777 7.394051526254423 0.020544769130812476
2459381.7546643517 7.364564815814151 0.01930179018354359
2459381.7546759257 7.402345704910638 0.0196798909450088
2459381.7546875 7.40436896650884 0.019789776942764833
2459381.7546875 7.419937407363862 0.020392608954174423
2459381.754699074 7.358765073472175 0.01905505655557264
2459381.754710648 7.417176708008456 0.020128743263565712
2459381.754722222 7.355405893704069 0.019716032453853553
2459381.754733796 7.431632716759368 0.019847951169560105
2459381.7547453702 7.4040672262173475 0.018766247471647585
2459381.7547453702 7.3857950173087294 0.019788586382534445
2459381.7547569443 7.363942303813864 0.019765657013526755
2459381.7547685187 7.395170047423316 0.020317887274470172
2459381.7547800927 7.377411880429947 0.01895357292498882
2459381.7547916668 7.390140125121591 0.01940062876184291
2459381.7548032408 7.379801141039372 0.018927463064607103
2459381.754814815 7.347528289206472 0.017891237923574537
2459381.754814815 7.352346544693558 0.018762630473080903
2459381.754826389 7.382001034448845 0.01940502300968137
2459381.754837963 7.389341416248391 0.01991292141895494
2459381.754849537 7.3903398569143475 0.01870309894822703
2459381.7548611113 7.337872250879951 0.020068031135524626
2459381.7548726853 7.4145676939461 0.020895326036907545
2459381.7548842593 7.399206552484567 0.019179456992076682
2459381.7548842593 7.4274304570641965 0.02002961644657575
2459381.7548958333 7.3832814502449144 0.019049307187576518
2459381.7549074073 7.406439557317751 0.019781912944135522
2459381.7549189813 7.363075441220356 0.017964506190193928
2459381.7549305554 7.379236936350828 0.018565901070360644
2459381.75494213 7.411868581421021 0.01945877715990366
2459381.75494213 7.4170050993271746 0.020200233477701255
2459381.754953704 7.420513517296883 0.019733168560672622
2459381.754965278 7.310630073466473 0.018887755579090327
2459381.754976852 7.376319484285383 0.019801526339434494
2459381.754988426 7.353641707840615 0.020338894747755652
2459381.755 7.413810542062765 0.01953581111382591
2459381.755011574 7.385819379836758 0.020100085320772728
2459381.755011574 7.412682875296672 0.019944397679777712
2459381.7550231484 7.402698345288125 0.01926330266840888
2459381.7550347224 7.424869732760391 0.020031459273891692
2459381.7550462964 7.392378176834783 0.019501956971690663
2459381.7550578704 7.470727108809689 0.019525024495034318
2459381.7550694444 7.364604603310405 0.01996345804758566
2459381.7550694444 7.375937307515813 0.02038186310806816
2459381.7550810184 7.410253247569776 0.019103246197968996
2459381.7551041665 7.432525986022639 0.022309258982401842
2459381.755115741 7.42338456442872 0.02016816526293332
2459381.755127315 7.409282900995719 0.02131607484301671
2459381.755138889 7.355696089651343 0.0191781157092264
2459381.755138889 7.312490297246415 0.01900339674461193
2459381.755150463 7.409611516718466 0.02055541942176405
2459381.755162037 7.3734174905153695 0.020725068962843075
2459381.755173611 7.418798594404943 0.02075030081936241
2459381.755185185 7.361288757337106 0.019886338831351383
2459381.7551967595 7.3819371538706084 0.02099128642930716
2459381.7552083335 7.438005539923705 0.02094830553783481
2459381.7552083335 7.4185485878800685 0.01961951834929206
2459381.7552199075 7.367092203904458 0.020623977001003824
2459381.7552314815 7.365910114577249 0.019774795380756792
2459381.7552430555 7.395811061715537 0.019785569403180662
2459381.7552546295 7.40909307670973 0.019025959923603036
2459381.7552662035 7.3924788132951145 0.018901518819816776
2459381.7552662035 7.409663373642062 0.01910376930963152
2459381.7552777776 7.396529407027095 0.019669234663112403
2459381.755289352 7.3555204167680825 0.018953141906854706
2459381.755300926 7.425232746598268 0.02106386452372621
2459381.7553125 7.4098781604069 0.02025275349697907
2459381.755324074 7.3847958964616085 0.02317477211352925
2459381.755335648 7.376485192111017 0.020305187087764614
2459381.755335648 7.364446584056233 0.019104577350910566
2459381.755347222 7.356199878442918 0.019566765230350846
2459381.755358796 7.356414111411991 0.01930945962432225
2459381.7553703706 7.412247145576004 0.020133855818015297
2459381.7553819446 7.400730185000618 0.020781208279079845
2459381.7553935186 7.355886968655686 0.02314447469887188
2459381.7554050926 7.414900181937742 0.019820216424772823
2459381.7554050926 7.416238312301934 0.020003839160068714
2459381.7554166666 7.433490237622711 0.02069903485949876
2459381.7554282406 7.426195010944308 0.019181400886909353
2459381.7554398146 7.355451171022856 0.01929795017925245
2459381.7554513887 7.3841491426390276 0.019239576708102297
2459381.755462963 7.363279405624458 0.018683581842864585
2459381.755462963 7.387441275935994 0.01939529377672552
2459381.755486111 7.371486000802483 0.01967724700688196
2459381.755497685 7.3613465257719275 0.020655411555785676
2459381.755509259 7.429891853109871 0.01970277297223635
2459381.755520833 7.412028519825157 0.01974854537236918
2459381.755532407 7.390917244515667 0.02032759566538716
2459381.755532407 7.453643049059415 0.019759122854689035
2459381.7555439817 7.396543467594978 0.02014743896478531
2459381.7555555557 7.422901840113089 0.02067501836445503
2459381.7555671297 7.341233372513723 0.019897810445082213
2459381.7555787037 7.372586531668683 0.019432391636344814
2459381.7555902777 7.372447681111404 0.019530451464596556
2459381.7555902777 7.3858533205703525 0.019754968485468934
2459381.7556018517 7.360978064965608 0.020187197505341488
2459381.7556134257 7.424962818363235 0.01975121374952164
2459381.755625 7.424208099628562 0.020798111833368143
2459381.7556365742 7.348696180864471 0.01929612266109549
2459381.7556481482 7.315340897186098 0.01885758375895707
2459381.7556597223 7.409993058439432 0.019657688511607496
2459381.7556597223 7.401912711328161 0.01963745684395617
2459381.7556712963 7.3368531895623486 0.019964656242669382
2459381.7556828703 7.379147406170474 0.019581867117646454
2459381.7556944443 7.422174643724282 0.021747946777061346
2459381.7557060183 7.3433736283783935 0.019826295168380206
2459381.755717593 7.362654839717924 0.019543155820423642
2459381.755717593 7.337648881176309 0.020192982572977837
2459381.755729167 7.379933920014278 0.018875670992148024
2459381.755740741 7.334219016024931 0.01964463157078921
2459381.755752315 7.378526895409249 0.019208633431751148
2459381.755763889 7.413094198434378 0.01952974031747322
2459381.755775463 7.4077753634503685 0.019854472992243674
2459381.755787037 7.379493774238063 0.01988754828475784
2459381.755787037 7.396731020345807 0.0194731738192515
2459381.7557986113 7.416717246102293 0.02270546048056745
2459381.7558101853 7.351219092549967 0.021743879993040675
2459381.7558217593 7.411397875019959 0.019864748082531223
2459381.7558333334 7.365333729127642 0.019232319706827122
2459381.7558449074 7.393207889391822 0.01952671198509323
2459381.7558449074 7.390432180686241 0.02121751301465158
2459381.7558564814 7.388184418389613 0.02064988407417185
2459381.7558680554 7.443451634566128 0.023271592940984572
2459381.7558796294 7.43636146024932 0.020540006950139047
2459381.755891204 7.386356559880292 0.022052005132790396
2459381.755902778 7.3669683979323475 0.02019212133738361
2459381.755914352 7.481798283538793 0.019600159883453906
2459381.755914352 7.433010927596238 0.02030689676324531
2459381.755925926 7.432066480152325 0.01886213264728404
2459381.7559375 7.420001613763433 0.020872875198961898
2459381.755949074 7.410538001435273 0.01976403047579224
2459381.755960648 7.391022577235948 0.0186486286159264
2459381.7559722224 7.386894474207842 0.02166941120108237
2459381.7559722224 7.435911082909512 0.02117688449873865
2459381.7559837964 7.342022985927268 0.02044228108237797
2459381.7559953704 7.387674910818693 0.019756185619556502
2459381.7560069445 7.428174626858392 0.02144722185383165
2459381.7560185185 7.40243546933909 0.01951928217556573
2459381.7560300925 7.367346253882009 0.021498800794894638
2459381.7560416665 7.4101448572681194 0.02074090431411598
2459381.7560416665 7.403697066265164 0.020007341723276697
2459381.756053241 7.421982874146235 0.02048800667359165
2459381.756064815 7.399516771835214 0.0198946401960923
2459381.756076389 7.382650848157792 0.019177298513863267
2459381.756087963 7.425059426749468 0.01936540695682279
2459381.756099537 7.390210972595535 0.02042271891492983
2459381.756111111 7.386594808656057 0.02081113957220014
2459381.756111111 7.372408354315971 0.020144070032333077
2459381.756122685 7.3640034310370135 0.019929955449422693
2459381.756134259 7.4088176445821725 0.021644546412695663
2459381.7561574075 7.397610345804355 0.020685241179016167
2459381.7561689815 7.363577727180508 0.0219308298343219
2459381.7561689815 7.326531686484951 0.02083330129181865
2459381.7561805556 7.395475597470452 0.020364935239749738
2459381.7561921296 7.378879775389387 0.02278554924869463
2459381.7562037036 7.395883583816556 0.02062901066373507
2459381.7562152776 7.399022802190175 0.01972307812283899
2459381.756226852 7.419266940822268 0.020037701959514022
2459381.756238426 7.408058518983034 0.01969908920087252
2459381.756238426 7.363812720795479 0.019235863524268926
2459381.75625 7.3393812736016555 0.02037559063150149
2459381.756261574 7.389577548571249 0.022801834885342293
2459381.756273148 7.407691743650136 0.019281059609263886
2459381.756284722 7.3748963536694285 0.019748954127672677
2459381.756296296 7.3978890328846 0.02152193676418047
2459381.756296296 7.387030183541275 0.01976635732282244
2459381.75630787 7.413004918774033 0.021121819742530162
2459381.7563194446 7.409921226440253 0.020708630030599078
2459381.7563310186 7.3427717140056705 0.020437144157050734
2459381.7563425926 7.419592376693859 0.01992400012712665
2459381.7563541667 7.4565993057072 0.021556062388433165
2459381.7563657407 7.371511559488783 0.019846680301332124
2459381.7563657407 7.379321359318664 0.02059029592553219
2459381.7563773147 7.373822666908425 0.02038592677976603
2459381.756400463 7.391091016027244 0.02303740363547662
2459381.756412037 7.379782412523812 0.020878321842800453
2459381.756423611 7.356544399445606 0.020196434376102176
2459381.756435185 7.393349860146853 0.02074352462706965
2459381.756435185 7.402708999596952 0.0211267297529039
2459381.756446759 7.4101537360785 0.01972206321073152
2459381.756458333 7.3780545189531805 0.019955931901904655
2459381.7564699072 7.346168950711511 0.019834645802032442
2459381.7564814813 7.400167780656374 0.024478609199296886
2459381.7564930557 7.402321504660031 0.0204952830506899
2459381.7564930557 7.349389104916619 0.021539821792514784
2459381.7565046297 7.460549723944655 0.019568712151862566
2459381.7565162037 7.380689148950551 0.01945870657448828
2459381.7565277778 7.383073920924608 0.020246355541689767
2459381.756539352 7.367765643360408 0.02027613273063893
2459381.756550926 7.3876744057409764 0.019996359894888717
2459381.7565625 7.373398159626698 0.020448874351291224
2459381.7565625 7.3583795538428225 0.020750016479687272
2459381.7565740743 7.37462027636906 0.020663177166872222
2459381.7565856483 7.366196029559505 0.021288523232128143
2459381.7565972223 7.3983177700931515 0.022339268664923584
2459381.7566087963 7.362984687094179 0.020103200364438696
2459381.7566203703 7.334424763402898 0.01985922758667234
2459381.7566203703 7.375765535321194 0.019268368121937877
2459381.7566319443 7.386357811178523 0.02016057394201654
2459381.7566435183 7.457216226324751 0.019772575520338915
2459381.756655093 7.400471636148482 0.020244772106644167
2459381.756666667 7.399693866413389 0.018514097613910076
2459381.756678241 7.399859985119984 0.02101556695960877
2459381.756689815 7.42041197430975 0.020723461679883464
2459381.756689815 7.392203326369663 0.02103773561445268
2459381.756701389 7.425412397934562 0.01983634717119564
2459381.756712963 7.369086352100502 0.020487719530001936
2459381.756724537 7.331237915253243 0.020940808674723657
2459381.756736111 7.376224721814952 0.019107755676697476
2459381.7567476854 7.346978467287577 0.020350623248591066
2459381.7567476854 7.379016233943983 0.01969919183688884
2459381.7567592594 7.372292904728638 0.021170787462492697
2459381.7567708334 7.373027844390818 0.02046373412794269
2459381.7567824074 7.43163166695883 0.0199242820349517
2459381.7567939814 7.40136432169026 0.020903941442572016
2459381.7568055554 7.399105124439278 0.020025026459484934
2459381.7568171294 7.450539112501251 0.021178041409520794
2459381.7568171294 7.426706128799929 0.019710949427731942
2459381.756828704 7.432459101443771 0.02030807615600702
2459381.756840278 7.33132923608128 0.020024622649468617
2459381.756851852 7.373478144897764 0.02101813389107612
2459381.756863426 7.452040760229749 0.020530331287472794
2459381.756875 7.351780449029326 0.021003222211382646
2459381.756886574 7.43567816771279 0.020550805583559602
2459381.756886574 7.407622595783233 0.020173326926522284
2459381.756898148 7.416045069683931 0.020185471752489925
2459381.756909722 7.388472374420037 0.019309526313398717
2459381.7569212965 7.425422097714523 0.01975576904565169
2459381.7569328705 7.403267069351261 0.019874206272245874
2459381.7569444445 7.413325935351595 0.02009482689201277
2459381.7569444445 7.381563269483295 0.020180394957264484
2459381.7569560185 7.419932917515401 0.020408015486201237
2459381.7569675925 7.409538425896497 0.020668770694540164
2459381.7569791665 7.402814371358732 0.019430827562589244
2459381.7569907405 7.388281145641574 0.020471252438022475
2459381.757002315 7.373516518249937 0.01994210741933816
2459381.757013889 7.436947058103326 0.021328424384075097
2459381.757013889 7.39650133983266 0.02025898776734594
2459381.757025463 7.392196371002787 0.018542092444205113
2459381.757037037 7.409481768244569 0.02085492013054536
2459381.757048611 7.381807468344133 0.020132667154054363
2459381.757060185 7.395283479024715 0.019811822553539662
2459381.757071759 7.3799259298291675 0.021151489566902028
2459381.757071759 7.380913486752477 0.019641997646138214
2459381.7570833336 7.356958023758314 0.020272077193525098
2459381.7570949076 7.389812100859351 0.01988139218359522
2459381.7571064816 7.412731825375727 0.019234692361770157
2459381.7571180556 7.400316961645028 0.021534979699157422
2459381.7571296296 7.378434960970076 0.02195653270619421
2459381.7571412036 7.346379220476721 0.01939613121453433
2459381.7571412036 7.339716870624932 0.018983362337364723
2459381.7571527776 7.4036897032597695 0.020147015723789373
2459381.7571643516 7.377865442252021 0.021051750277000212
2459381.757175926 7.394501598204436 0.021882482855695922
2459381.7571875 7.417870734910845 0.020263000795343232
2459381.757199074 7.378553971202437 0.02032405161297375
2459381.757199074 7.357155402752441 0.020016448593585187
2459381.757210648 7.385172980220145 0.02039497036976595
2459381.757222222 7.390020426227463 0.02049313089799095
2459381.757233796 7.406866650125017 0.01991233013153191
2459381.75724537 7.386045601860098 0.01994071171129698
2459381.7572569447 7.368180024571122 0.019898683219776565
2459381.7572685187 7.368333415986602 0.0229626930458515
2459381.7572685187 7.317583884596206 0.02053581731940826
2459381.7572800927 7.339401888681832 0.02130082333828824
2459381.7572916667 7.385918234060914 0.020174263733069134
2459381.7573032407 7.414734611027625 0.01990942894569342
2459381.7573148147 7.403685792002306 0.020836748305076133
2459381.7573263887 7.373621265131601 0.020269044422162444
2459381.7573379627 7.369218164646621 0.019846732187043054
2459381.7573379627 7.378743428626589 0.0195022568076272
2459381.757349537 7.37429677203401 0.019838671341250898
2459381.757361111 7.3860286802268 0.020281995758336325
2459381.7573726852 7.403173995289358 0.020927129086308036
2459381.7573842593 7.3936475322610855 0.019882382679243103
2459381.7573958333 7.401319054894901 0.0198242152784785
2459381.7573958333 7.359080596664199 0.020884568045353533
2459381.7574074073 7.388141805881786 0.021391047169911654
2459381.7574189813 7.377051866139136 0.020531980862205444
2459381.7574305558 7.401154210794304 0.019283533481758014
2459381.75744213 7.374096798399628 0.019402007830100414
2459381.757453704 7.4212386688729035 0.019612720587059228
2459381.757465278 7.385417036013634 0.021156501253588318
2459381.757465278 7.400816881675419 0.021427403616176975
2459381.757476852 7.457125823868508 0.021831125518350668
2459381.757488426 7.343947968421573 0.019696627886837004
2459381.7575 7.413253529325506 0.0200088609125386
2459381.757511574 7.401608060836289 0.020316902772399472
2459381.7575347223 7.436809167571373 0.019805728790499303
2459381.7575347223 7.41395022928653 0.019779640138842453
2459381.7575462963 7.425041851722134 0.020381157835604333
2459381.7575578704 7.366163867238309 0.019152063467758478
2459381.7575694444 7.419177430690479 0.02025716286057225
2459381.7575810184 7.339441228458928 0.02001119324413744
2459381.7575925924 7.3921219509890035 0.020746616578893252
2459381.7575925924 7.38706158267397 0.019896890933846702
2459381.757604167 7.387426507272962 0.019504421810615517
2459381.757615741 7.3516611682193185 0.020103811131676533
2459381.757627315 7.429915943907141 0.019689765456492443
2459381.757638889 7.402751523475556 0.021317899187195722
2459381.757650463 7.388818722802253 0.021085648568518706
2459381.757662037 7.41081877942952 0.020077139721251993
2459381.757662037 7.420923533788973 0.01978100434126264
2459381.757673611 7.423766328618654 0.0207378336683911
2459381.7576851854 7.3879434591442665 0.020632718984880363
2459381.7576967594 7.401154671443124 0.01962983102494901
2459381.7577083334 7.395511180670584 0.021181244611367247
2459381.7577199074 7.399721859166575 0.019379096221854717
2459381.7577199074 7.361245732630665 0.02041619703172967
2459381.7577314815 7.43271994526904 0.0204952294170777
2459381.7577430555 7.421676340349982 0.0218720798835305
2459381.7577546295 7.359316040382541 0.01956705288626287
2459381.7577662035 7.393473058067458 0.020707411764846608
2459381.757777778 7.342412533301306 0.02085103965458001
2459381.757789352 7.411934956839983 0.019425554276059277
2459381.757789352 7.4183037181160385 0.020407466992976374
2459381.757800926 7.328203726642083 0.020605574142241553
2459381.7578125 7.4078026546781155 0.021483299510544937
2459381.757824074 7.399381782726354 0.020729515033777124
2459381.757835648 7.413240200587288 0.021367430753307368
2459381.757847222 7.384598969691676 0.02476954049819813
2459381.757847222 7.382881613419998 0.01980816772755599
2459381.7578587965 7.3951769218395595 0.020765489207411246
2459381.7578703705 7.363114548463849 0.02014202258006941
2459381.7578819445 7.413108763221797 0.020308817256228025
2459381.7578935185 7.396036562963855 0.020114201882374345
2459381.7579050926 7.381932916873878 0.020005275966070043
2459381.7579166666 7.389950628904811 0.023032979093028767
2459381.7579166666 7.415904991430639 0.021155310723916174
2459381.7579282406 7.3910726021015245 0.020449980247777905
2459381.7579398146 7.335229209038332 0.021054386821388122
2459381.757951389 7.359084416772094 0.020033850717900425
2459381.757962963 7.372245423493779 0.020662745209892138
2459381.757974537 7.376249246066977 0.021249243827903327
2459381.757986111 7.297842291027826 0.020182870404523507
2459381.757986111 7.326489336855674 0.020955423734685157
2459381.757997685 7.374518977048214 0.02025293471619819
2459381.758009259 7.383252292261383 0.021440888032957676
2459381.758020833 7.398079060550272 0.02190336814822881
2459381.7580324076 7.423942622580436 0.022080003399764455
2459381.7580439816 7.405108913265011 0.02113132959269061
2459381.7580439816 7.394812615061368 0.021708824996512607
2459381.7580555556 7.415699542328519 0.022715273690286003
2459381.7580671296 7.3236452064127695 0.019985289667763435
2459381.7580787037 7.428135037086521 0.020923011440541893
2459381.7580902777 7.454526542168792 0.022612730142762157
2459381.7581018517 7.395908965653175 0.02100499082430163
2459381.758113426 7.443142305701701 0.020874682603935723
2459381.758113426 7.4272357670263345 0.023969190729348173
2459381.758125 7.403266743354886 0.023783617420091722
2459381.758136574 7.39856117722795 0.024440204339041288
2459381.758148148 7.398602271538045 0.022027372534072102
2459381.758159722 7.403060473466039 0.02092116890098541
2459381.758171296 7.410068266476977 0.019825456618633684
2459381.758171296 7.397964595892687 0.0227169191875909
2459381.75818287 7.412799625006184 0.024480502582417824
2459381.7581944442 7.3588228448384685 0.020677159551674183
2459381.7582060187 7.338142910130233 0.020813062352364232
2459381.7582175927 7.434394361583913 0.02160113736312057
2459381.7582291667 7.411812125027157 0.020778919590440415
2459381.7582407407 7.423485381878547 0.020828365565439943
2459381.7582407407 7.4235984465398905 0.022249670635439114
2459381.7582523148 7.399928267471222 0.021125272936357232
2459381.758263889 7.334012556302988 0.020518496373966976
2459381.758275463 7.418192088145196 0.02127382023404992
2459381.7582870373 7.430329120039603 0.021481252409916968
2459381.7582986113 7.37447299889491 0.021745065148403592
2459381.7582986113 7.435401836827224 0.021229918573038326
2459381.7583101853 7.399611917479215 0.021139770514323624
2459381.7583217593 7.437190477834659 0.020523280938767895
2459381.7583333333 7.354205092415978 0.021797382402405262
2459381.7583449073 7.341110864610568 0.019968457884747624
2459381.7583564813 7.350073259124067 0.02176839354003588
2459381.7583680553 7.3764861273103515 0.02128438948722538
2459381.7583680553 7.433440777374279 0.022895228603335215
2459381.75837963 7.356601610819957 0.02199017413873924
2459381.758391204 7.372803158456443 0.021473641501993858
2459381.758402778 7.351686321106457 0.021210536572159225
2459381.758414352 7.4244810841951905 0.021791839023247845
2459381.758425926 7.425092463063144 0.021836610656574985
2459381.7584375 7.399324018753847 0.023629681776723244
2459381.7584375 7.424502515035775 0.024023181325608992
2459381.758449074 7.423666013065481 0.02331475272996998
2459381.7584606484 7.3815762003108505 0.023094601099554104
2459381.7584722224 7.464060978999835 0.022318545713445423
2459381.7584837964 7.443849852745189 0.022133339475638572
2459381.7584953704 7.395143246949169 0.02191298091596568
2459381.7584953704 7.396299732502892 0.022731012527964573
2459381.7585069444 7.41439510033934 0.022527780606059845
2459381.7585185184 7.396128382940961 0.022174858648422575
2459381.7585300924 7.3928250107434055 0.02284330434002308
2459381.7585416664 7.349206061340978 0.022113529476376126
2459381.758553241 7.37415999521422 0.024295010678617782
2459381.758564815 7.386118644432766 0.020456357372441173
2459381.758564815 7.410355028028863 0.021691884947007422
2459381.758576389 7.4311305294272705 0.022264973508749907
2459381.758587963 7.429976980289839 0.021810579983930357
2459381.758599537 7.384959127012773 0.022042043654814554
2459381.758611111 7.350428142233823 0.021339994455028356
2459381.758622685 7.3602800076225305 0.02164215938098572
2459381.758622685 7.329053470917223 0.020748850963133773
2459381.7586342595 7.387849212845167 0.021702238795466875
2459381.7586458335 7.355772853843672 0.02201203322749952
2459381.7586574075 7.3624424782572495 0.023333047087550067
2459381.7586689815 7.320667977742983 0.02154887080335436
2459381.7586805555 7.350527965818299 0.022498122229273245
2459381.7586921295 7.375681343844449 0.0227421893905056
2459381.7586921295 7.358499982508779 0.021831097832010236
2459381.7587037035 7.3296710902709 0.024009373613002143
2459381.758715278 7.361261923380451 0.02241090652530984
2459381.758738426 7.388802232327751 0.023811378032781685
2459381.75875 7.44464020847269 0.02326273518882016
2459381.758761574 7.404557859951436 0.024253241103876017
2459381.758761574 7.391339645574019 0.024649375627852615
2459381.758773148 7.44963439438095 0.023515439944102816
2459381.758784722 7.36737324872714 0.023247277583681572
2459381.758796296 7.357026933693089 0.024817164670069013
2459381.7588078706 7.417145117735829 0.02413620416863607
2459381.7588194446 7.429785218223894 0.02490854691556688
2459381.7588194446 7.481195125126047 0.023367392278209876
2459381.7588310186 7.45446041793583 0.023055454891359226
2459381.7588425926 7.4159369071619645 0.023536850846703945
2459381.7588541666 7.391428595839662 0.021957354148627404
2459381.7588657406 7.4280784150259125 0.022671926936367857
2459381.7588773146 7.4350932692512 0.022666611713791553
2459381.758888889 7.479268574495738 0.02416976998304215
2459381.758888889 7.4928421264017695 0.02454979922855115
2459381.758900463 7.330957270952253 0.022726591251347617
2459381.758912037 7.3957323390567575 0.021217323443547573
2459381.758923611 7.421216163168755 0.023562217268359442
2459381.758935185 7.342060423709456 0.02143795302190087
2459381.758946759 7.373525175752326 0.022087729275601115
2459381.758946759 7.416725204546437 0.02448664246783967
2459381.758958333 7.321526200532531 0.022747181215131074
2459381.758969907 7.405641567877592 0.02258072810225265
2459381.7589814817 7.457344180261127 0.02477305194222266
2459381.7589930557 7.366591245084293 0.022653167325131555
2459381.7590046297 7.418545454633034 0.021935189046949907
2459381.7590162037 7.3969876366691905 0.022011818371273455
2459381.7590162037 7.418657249398723 0.021940982902737324
2459381.7590277777 7.3998413657224615 0.022457437997263945
2459381.7590393517 7.410765384924541 0.0226130913260819
2459381.7590509257 7.364480653253106 0.021935089134829173
2459381.7590625 7.3171106012340426 0.022192439137342885
2459381.759074074 7.387909374166351 0.025095806686570087
2459381.759074074 7.361629167303655 0.022724759663158095
2459381.759085648 7.290873413179727 0.022323041037873113
2459381.7590972222 7.351318878226848 0.02256523435134608
2459381.7591087963 7.283616625714976 0.021247445647080292
2459381.7591203703 7.444241404218661 0.02427280548821074
2459381.7591435187 7.355119517975429 0.022393606014577565
2459381.7591435187 7.3929919407758655 0.022429446113122278
2459381.7591550928 7.355441399892277 0.022646247428646193
2459381.759166667 7.407658920033485 0.024421992895686914
2459381.759189815 7.405717230399387 0.02370431745509542
2459381.759201389 7.352113326680741 0.023821105662032844
2459381.759212963 7.404998812227762 0.024361995732936938
2459381.759212963 7.431175922329035 0.023417461152257506
2459381.759224537 7.405682420592101 0.02356698540636223
2459381.7592361113 7.418802302719487 0.022354187589962597
2459381.7592476853 7.4131915433423705 0.022521480007735902
2459381.7592592593 7.339628740846632 0.021924855800813374
2459381.7592708333 7.428567637159749 0.02272404003087998
2459381.7592708333 7.400233921595599 0.02246263583440028
2459381.7592824074 7.41557469487119 0.023997069049031643
2459381.7592939814 7.413321313886041 0.022513597366156525
2459381.7593055554 7.401925653326546 0.023851449493752872
2459381.75931713 7.419626302882308 0.021397092048233854
2459381.759328704 7.427422509706779 0.022778699280699626
2459381.759340278 7.420846495241096 0.02211619434692011
2459381.759340278 7.4288425180874365 0.024622758280376526
2459381.759351852 7.463574799474785 0.0246473688344914
2459381.759363426 7.4166319068197675 0.02345099828474098
2459381.759375 7.41832600197496 0.02431489936857082
2459381.759386574 7.384805393841332 0.022088738492244162
2459381.759398148 7.3813215745540655 0.022730642518291412
2459381.759398148 7.436359152743511 0.02277781018483786
2459381.7594097224 7.434954741027014 0.022599575857424194
2459381.7594328704 7.4023369078778805 0.022139714338936602
2459381.7594444444 7.382053312703559 0.022586752781945996
2459381.7594560185 7.430731545281184 0.02219274730440128
2459381.7594675925 7.381589869553117 0.02281588951503113
2459381.7594675925 7.395220489697704 0.02274487436396359
2459381.7594791665 7.421749935522027 0.022607565139828013
2459381.759490741 7.389467411846588 0.02286571330873836
2459381.759502315 7.435409322494649 0.02370898256271489
2459381.759513889 7.457642897941239 0.022976360247761122
2459381.759525463 7.436166969644153 0.021808952986261836
2459381.759525463 7.377229427684665 0.021501252863624865
2459381.759537037 7.434496193457281 0.024532141994930944
2459381.759548611 7.414546096453168 0.022235145107804843
2459381.759560185 7.404544884409478 0.02158953282331586
2459381.759571759 7.446237125259201 0.022088497065670863
2459381.7595833335 7.417486351417932 0.023047860587323627
2459381.7595949075 7.444764487705416 0.021638904107874328
2459381.7595949075 7.412901339590419 0.022175568717274358
2459381.7596064815 7.416615366406339 0.022252552517472667
2459381.7596180555 7.377007275256365 0.022728396022807313
2459381.7596296296 7.412531622727678 0.02343069693679596
2459381.7596412036 7.498677768088432 0.022077183940036403
2459381.7596527776 7.4071988404920175 0.02252759886666744
2459381.7596527776 7.404981841519558 0.022451143461268912
2459381.759664352 7.459477544659559 0.02212521014356124
2459381.759675926 7.444020484701212 0.023378880260223018
2459381.7596875 7.3975494028156 0.022174226250426445
2459381.759699074 7.352647522451298 0.02247829934399614
2459381.759710648 7.420742276497239 0.022789275553735933
2459381.759722222 7.428542247362116 0.0219913498850352
2459381.759722222 7.4275351141092285 0.02253770524875938
2459381.759733796 7.436094071786656 0.023040390956706302
2459381.7597453706 7.4535544315797635 0.022007470422702766
2459381.7597569446 7.465603628265316 0.022257080211071274
2459381.7597685186 7.4087696735734925 0.022330464355613137
2459381.7597800926 7.439517420355332 0.022846613959365956
2459381.7597916666 7.4330781465283176 0.02253277832251535
2459381.7597916666 7.426100875728619 0.02236236943405595
2459381.7598032407 7.382204509438741 0.021805972080070124
2459381.7598148147 7.43308392659483 0.023724282362961376
2459381.7598263887 7.443836138866135 0.022755057339292263
2459381.759837963 7.364054214579267 0.021517303192020807
2459381.759849537 7.405878438529963 0.023705741414457766
2459381.759849537 7.370403336140897 0.022233240710650835
2459381.759861111 7.406453210676804 0.023456443320276656
2459381.759872685 7.406703149372775 0.024535932776301703
2459381.759884259 7.447243705673377 0.02206690229870041
2459381.759895833 7.448588255837881 0.023509820981576075
2459381.759907407 7.4349308766346764 0.022063372164272357
2459381.7599189817 7.377650555829752 0.022123395268686345
2459381.7599189817 7.3570859916425855 0.022222275682327014
2459381.7599305557 7.459498712888439 0.022955140053311483
2459381.7599421297 7.36109397401009 0.022525466448257717
2459381.7599537037 7.4150241117376 0.022895368216252134
2459381.7599652777 7.42487679121592 0.022762609604789173
2459381.7599768518 7.378998218385367 0.021446108534025864
2459381.7599884258 7.4108863417004125 0.022194761540773482
2459381.7599884258 7.401374077591018 0.02200965486495394
2459381.76 7.42654212954857 0.022283109353695874
2459381.7600115743 7.387557660000231 0.02162676454832393
2459381.7600231483 7.369682347512128 0.020905976079616258
2459381.7600347223 7.427612946159738 0.02125792878164658
2459381.7600462963 7.322849767399087 0.022159324026400574
2459381.7600462963 7.398010395309279 0.021226606527881997
2459381.7600578703 7.4131009498288885 0.021123380221772216
2459381.7600694443 7.45648894384088 0.023878100869869044
2459381.7600810183 7.435026066567626 0.021916606847006623
2459381.760092593 7.3965338138562435 0.021520331826284184
2459381.760104167 7.382524877476892 0.022131241177270382
2459381.760115741 7.461599763104519 0.021106793756348746
2459381.760115741 7.4044412186106525 0.02197776306537496
2459381.760127315 7.330751548158299 0.02102363751755963
2459381.760138889 7.462188668273906 0.024161327492586742
2459381.760150463 7.458559147750454 0.021008366277207608
2459381.760162037 7.39337673044169 0.023341965160516284
2459381.7601736113 7.426881791461478 0.02239314556612828
2459381.7601736113 7.390609620172225 0.020859152256457344
2459381.7601851854 7.37019176448069 0.020616663672718204
2459381.7601967594 7.49782594657787 0.0212224881457036
2459381.7602083334 7.4116598493644394 0.022432040157469163
2459381.7602199074 7.418308906605231 0.020695924032629563
2459381.7602314814 7.422468406634436 0.020527115286591346
2459381.7602430554 7.398848781255999 0.020726051451614116
2459381.7602430554 7.385053844942143 0.02032184244966785
2459381.7602546294 7.418921391916503 0.020721297920289795
2459381.760266204 7.358627898361985 0.020477154229094047
2459381.760277778 7.4339549345016644 0.020418736649223064
2459381.760289352 7.379709793010831 0.021784557793910593
2459381.760300926 7.415142328779402 0.020834284569002045
2459381.760300926 7.417326425138582 0.020879115204637137
2459381.7603125 7.432032851646064 0.020645762111703075
2459381.760324074 7.378895898264624 0.01998750316941243
2459381.760335648 7.451502100322004 0.021597663950582265
2459381.7603472224 7.426519428449784 0.019648749804439387
2459381.7603587965 7.433033346399822 0.020658701495368997
2459381.7603703705 7.42835382931685 0.020403788707464336
2459381.7603703705 7.3840346677152455 0.02245340103804241
2459381.7603819445 7.436015727489768 0.02097058465099098
2459381.7603935185 7.417909688193286 0.020261650620961733
2459381.7604050925 7.411980801264364 0.019874576613941205
2459381.7604166665 7.390056329372235 0.01943573434101106
2459381.7604282405 7.42334652239412 0.021528345324054926
2459381.760439815 7.402190357863918 0.019698458463189922
2459381.760439815 7.387379302397542 0.019941241636022455
2459381.760451389 7.428223580383684 0.02059140148108373
2459381.760462963 7.34072542883433 0.01939081364529544
2459381.760474537 7.414406287857106 0.019836093197550097
2459381.760486111 7.370381170741189 0.01993811404962972
2459381.760497685 7.380918877802869 0.020808675309503723
2459381.760497685 7.337280807707393 0.02216212851990636
2459381.760509259 7.423984723872535 0.020148109812826363
2459381.7605208335 7.372743240733606 0.020013287258141332
2459381.7605324076 7.425904584066509 0.018971117711512782
2459381.7605439816 7.387440865391038 0.020509115311004578
2459381.7605555556 7.410535074148032 0.020443271023057444
2459381.7605671296 7.388213507652558 0.0203385393891478
2459381.7605671296 7.368648026241732 0.020258108076607564
2459381.7605787036 7.471154275912139 0.021582048501748632
2459381.7605902776 7.318892291918655 0.019912587817049673
2459381.7606018516 7.406579593073256 0.02072801026210388
2459381.760613426 7.406862849669909 0.020463967430708288
2459381.760625 7.362670565121948 0.020685097340509502
2459381.760625 7.393581668148621 0.02091167679304657
2459381.760636574 7.3905486981794555 0.02045283166110303
2459381.760648148 7.396739974197961 0.02274372963660464
2459381.760659722 7.414365364363168 0.02031321042646896
2459381.760671296 7.434673704407433 0.02091743124909133
2459381.76068287 7.4341848073728025 0.0215011530042099
2459381.7606944446 7.41318568357313 0.020417509201173075
2459381.7606944446 7.416018192560938 0.020296750687246207
2459381.7607060187 7.3829030228924575 0.022135006766560574
2459381.7607175927 7.448661191889891 0.020848210996803812
2459381.7607291667 7.430269398311043 0.02255048838909098
2459381.7607407407 7.418097813057847 0.020466262233130098
2459381.7607523147 7.406452679687054 0.02257952600833335
2459381.7607638887 7.394342581116011 0.019468579927275315
2459381.7607638887 7.413133581293466 0.02081745681442586
2459381.760775463 7.410204913502704 0.020868836379331977
2459381.760787037 7.429477685004064 0.020603919183916228
2459381.760798611 7.405154461280881 0.02020451260813014
2459381.760810185 7.436482218369176 0.020067738736854673
2459381.7608217592 7.395378419679418 0.02035689621832817
2459381.7608217592 7.414357200344514 0.02095710865650549
2459381.7608333332 7.395871110995956 0.020671849647090748
2459381.7608449073 7.382439886994043 0.021774021755155745
2459381.7608564813 7.448981592192864 0.020148839424106887
2459381.7608680557 7.340684440229695 0.020405756963075734
2459381.7608796298 7.424445386200305 0.01989878872234464
2459381.760891204 7.371473850817671 0.019184382407350736
2459381.760891204 7.360628400745484 0.021742071344817343
2459381.760902778 7.398003371697791 0.021118456062750625
2459381.760914352 7.378271864500442 0.020672076386234056
2459381.760925926 7.38585824329085 0.02066333855861394
2459381.7609375 7.43601453658433 0.021506983706740458
2459381.7609490743 7.402287227026021 0.02352708728997974
2459381.7609490743 7.441926918384893 0.020843888295580492
2459381.7609606483 7.384142140373856 0.021190422471974533
2459381.7609722223 7.404624887186698 0.021300941430478768
2459381.7609837963 7.407422823966949 0.020738741399475725
2459381.7609953703 7.384411410310311 0.020413384326423544
2459381.7610069443 7.392561879757523 0.02036454068480589
2459381.7610300924 7.468673614528499 0.022198147287454693
2459381.761041667 7.367385387675314 0.021553676646406564
2459381.761053241 7.404727213045349 0.02192464548041879
2459381.761064815 7.384423646848108 0.02137542525696722
2459381.761076389 7.414570772158441 0.02062037688995491
2459381.761076389 7.435285878485815 0.02011611427923588
2459381.761087963 7.384135489634041 0.021492910975308564
2459381.761099537 7.395093226651226 0.02078742278772284
2459381.761111111 7.414992387071625 0.021055278422227805
2459381.7611226854 7.41278581530806 0.020117575325960087
2459381.7611342594 7.393849935231269 0.01965358943002346
2459381.7611458334 7.338107816248985 0.022065758562401942
2459381.7611458334 7.40005325081768 0.020045759961437613
2459381.7611574074 7.388418315133435 0.02130890032021081
2459381.7611689814 7.412567448128006 0.021030616556089402
2459381.7611805554 7.391715703593172 0.020776849176035603
2459381.7611921295 7.450072995687289 0.01991865509273863
2459381.761203704 7.408619565489018 0.019610584101564313
2459381.761215278 7.415882470086264 0.020347460284055277
2459381.761215278 7.417854464510747 0.019930032218723682
2459381.761226852 7.3745559911312215 0.020188430332163686
2459381.761238426 7.4700439393271525 0.020707731939028345
2459381.76125 7.441995174276337 0.020104317255138192
2459381.761261574 7.4332504247857285 0.02127422188984408
2459381.761273148 7.441684739307706 0.02328882750751566
2459381.761273148 7.43380272671117 0.02086904447927983
2459381.761284722 7.417380075530304 0.021654607743357826
2459381.7612962965 7.3855825129660895 0.021731049186025784
2459381.7613078705 7.454042125000853 0.02254578090641301
2459381.7613194445 7.447390531912579 0.022236735479411362
2459381.7613310185 7.403744161593623 0.02126496936354599
2459381.7613425925 7.398102106152973 0.021249893060490608
2459381.7613425925 7.375054113314849 0.02015489671747377
2459381.7613541665 7.388317820745368 0.021522603227568344
2459381.7613657406 7.469935734435302 0.022252209064710003
2459381.761377315 7.381432172462298 0.020683637874657445
2459381.761388889 7.385390864365076 0.02143024310487264
2459381.761400463 7.439219509619526 0.0202567780626605
2459381.761400463 7.528863779741095 0.02126454407470468
2459381.761412037 7.40673281740792 0.021425370350895145
2459381.761423611 7.342714706287837 0.02031333891021418
2459381.761435185 7.3566247200535555 0.022129105619807844
2459381.761446759 7.37909221117454 0.020139402428440596
2459381.761458333 7.391832170448397 0.020088205350798517
2459381.7614699076 7.401975375478307 0.021373132310837
2459381.7614699076 7.358161693830541 0.020502370335230072
2459381.7614814816 7.412121397246238 0.02121040575662306
2459381.7614930556 7.391925404999156 0.02108200218778394
2459381.7615046296 7.39112622346033 0.020919599568627982
2459381.7615277776 7.476653540220519 0.021445035232849834
2459381.7615277776 7.3855800417729744 0.020603033495548283
2459381.7615393517 7.418843614024117 0.020772591050391333
2459381.761550926 7.38195274416685 0.02186774136098792
2459381.7615625 7.421359866479853 0.02115611435330504
2459381.761574074 7.434519219258065 0.020997294444668985
2459381.761585648 7.319761203263616 0.020140143854477335
2459381.761597222 7.377557467017668 0.021734977154699114
2459381.761597222 7.411650673526636 0.02190556185461267
2459381.761608796 7.37467389531944 0.021277542911866756
2459381.76162037 7.410212375347778 0.021084814853831853
2459381.761631944 7.462759857787746 0.023274032516151656
2459381.7616435187 7.3637902270349835 0.02113270721201672
2459381.7616550927 7.387863821214633 0.022170893716583023
2459381.7616666667 7.397306517441744 0.021968460553826185
2459381.7616666667 7.396271385534994 0.022035803775287587
2459381.7616782407 7.4109825371620355 0.02115915154414254
2459381.7616898147 7.417952260455686 0.021082545730369873
2459381.7617013888 7.342268258296678 0.021653386259631355
2459381.7617129628 7.4493460115289905 0.020029847786103304
2459381.7617245372 7.382028102766948 0.020639335021618355
2459381.7617245372 7.4006605502935985 0.02053519122031016
2459381.7617361112 7.416781561417793 0.021793640720283426
2459381.7617476853 7.422028390406541 0.020236394913682794
2459381.7617592593 7.4122790715043445 0.02165488648844746
2459381.7617708333 7.431084311745285 0.02230619759831439
2459381.7617824073 7.426877107236408 0.020863561871339358
2459381.7617939813 7.417521964038872 0.021950850652654157
2459381.7617939813 7.437172262262549 0.02384319732575393
2459381.761805556 7.396190559541771 0.020001389775666834
2459381.76181713 7.436951453688475 0.020740951389214942
2459381.761828704 7.416355827990796 0.021974126583890113
2459381.761840278 7.376951170432217 0.020277504421008986
2459381.761851852 7.382997272427301 0.01997657492020228
2459381.761851852 7.432276466383377 0.02103358227773194
2459381.761863426 7.38692880351894 0.0215521962477707
2459381.761875 7.395353034846772 0.021000437117890045
2459381.761886574 7.38584525102283 0.02063943895531112
2459381.7618981483 7.377922402809957 0.020621539320197366
2459381.7619097224 7.413875897961284 0.020463848288681735
2459381.7619212964 7.433507249943424 0.02090490424568288
2459381.7619212964 7.428447895465109 0.02137930066172408
2459381.7619328704 7.39705870201839 0.021077025864181906
2459381.7619444444 7.4625398254569 0.020430608407514397
2459381.7619560184 7.484341697788733 0.020448544714906494
2459381.7619675924 7.434018501256223 0.020394542044546132
2459381.761979167 7.473768561732258 0.021933649676368055
2459381.761990741 7.357109035606206 0.02014168987917464
2459381.761990741 7.405387213315847 0.02096563603045461
2459381.762002315 7.518679708832573 0.020496598604151803
2459381.762013889 7.413046522856148 0.01952820184598322
2459381.762025463 7.421679948594533 0.020201644854560406
2459381.762037037 7.463997601507043 0.021135989487684404
2459381.762048611 7.410906370689889 0.020727781747939135
2459381.762048611 7.426086180492404 0.020161905039415486
2459381.762060185 7.393221927486947 0.02011541630494789
2459381.7620717594 7.435220124861627 0.024964886249370523
2459381.7620833335 7.384902575273348 0.021137849069541595
2459381.7620949075 7.364447945510142 0.0230451374199583
2459381.7621064815 7.401027251892841 0.02212980864846547
2459381.7621064815 7.383576464565945 0.020272320159921975
2459381.7621180555 7.389408149559789 0.020050149608672845
2459381.7621296295 7.40075499996446 0.02160160522362528
2459381.7621412035 7.395503642361784 0.021227838177930954
2459381.762152778 7.415092974770954 0.022176184668383822
2459381.762164352 7.4838694639530425 0.022124448274452372
2459381.762175926 7.461513796808714 0.02034779500981192
2459381.762175926 7.4577796231381575 0.019636779150098864
2459381.7621875 7.483869355696583 0.020803534527716327
2459381.762199074 7.448154277821458 0.020273254646738046
2459381.762210648 7.396809729952557 0.020776911806547952
2459381.762222222 7.394929509199295 0.021202227384353293
2459381.762233796 7.426782813700366 0.023021344437741127
2459381.7622453705 7.382458345571924 0.021654296081987795
2459381.7622453705 7.378058278213909 0.021874325616638095
2459381.7622569446 7.389486072794766 0.0219613120180044
2459381.7622685186 7.413560888881729 0.021183610295184455
2459381.7622800926 7.412943280102891 0.02287195388823864
2459381.7622916666 7.4411849057703625 0.019842700922527705
2459381.7623032406 7.368308559719316 0.02265617702017936
2459381.7623032406 7.370604552762939 0.023316270993517043
2459381.7623148146 7.461048691765622 0.02152504898063442
2459381.762326389 7.411325300640471 0.020293051169514884
2459381.762337963 7.451728697320603 0.020152289407763306
2459381.762349537 7.378411428041722 0.020120198454862473
2459381.762361111 7.382121115162794 0.020473502811139264
2459381.762372685 7.399726951074169 0.02382756994649797
2459381.762372685 7.412346602327351 0.021235225492353765
2459381.762384259 7.467782878271547 0.021403052580328995
2459381.762395833 7.430333671110437 0.02046342760061476
2459381.7624074076 7.4260333089171455 0.021509986171508778
2459381.7624189816 7.399428599379694 0.021499464975087992
2459381.7624305557 7.42014795517714 0.02021275189321792
2459381.7624421297 7.442183291970024 0.022336822452982307
2459381.7624421297 7.405287220818164 0.02170784991276727
2459381.7624537037 7.3963879149115135 0.022239449089246886
2459381.7624652777 7.39518798929715 0.021243215152307586
2459381.7624768517 7.450279483145374 0.022129305256719488
2459381.7624884257 7.44387525303723 0.022371900277521103
2459381.7625 7.442186058461815 0.02037091941274521
2459381.7625 7.423477123925747 0.022845276300894276
2459381.762511574 7.428966300712161 0.02190965397270756
2459381.762523148 7.489914900754829 0.02124603162505007
2459381.762534722 7.4343954604542075 0.02122845570225444
2459381.762546296 7.443656624734655 0.020629656170319807
2459381.7625578702 7.4046828734090395 0.020698109743887493
2459381.7625694443 7.374842567136846 0.020454073252761384
2459381.7625694443 7.423254083350087 0.021375495452158225
2459381.7625810187 7.489201080145119 0.02084966583554327
2459381.7625925927 7.431822575106676 0.02114193480190898
2459381.7626041668 7.435916241197703 0.019579157154078687
2459381.7626157408 7.380218829322753 0.02009799452227547
2459381.762627315 7.44866961752922 0.019238763388576014
2459381.762627315 7.39545204784359 0.019622100449882298
2459381.762638889 7.467208519683878 0.020475351753265203
2459381.762650463 7.461583468248235 0.020736487061221012
2459381.762662037 7.425103117523993 0.019220569845067318
2459381.7626736113 7.39444227282308 0.020599819619345802
2459381.7626851853 7.441700784140951 0.02070401614198653
2459381.7626967593 7.446804776646499 0.020111902772376528
2459381.7626967593 7.436222566216817 0.019778902320526443
2459381.7627083333 7.432037853895921 0.020328732444435536
2459381.7627199073 7.452040659996629 0.020688524567789853
2459381.7627314813 7.449471985998385 0.020113389399663603
2459381.7627430554 7.410561909270666 0.02061590074022998
2459381.76275463 7.472145327814656 0.019562387969839657
2459381.762766204 7.377606585024579 0.019996311909672
2459381.762766204 7.43232944215259 0.019768507109663713
2459381.762777778 7.393069691438689 0.01994838734677969
2459381.762789352 7.403838772304732 0.023664221469810127
2459381.762800926 7.4265250687199496 0.020637355518970463
2459381.7628125 7.412690852741 0.01919449559266032
2459381.762824074 7.419311567325573 0.01950361195165956
2459381.762824074 7.361833107344119 0.02276114994786
2459381.7628356484 7.366284699040528 0.021251282507197777
2459381.7628472224 7.4425780736066605 0.021034612782649596
2459381.7628587964 7.405487697103475 0.02214576377454888
2459381.7628703704 7.440707245864453 0.021443355534097822
2459381.7628819444 7.375697896213265 0.02164790961190408
2459381.7628935184 7.4274896138690645 0.019567453107345468
2459381.7628935184 7.441261444948107 0.019433060379835592
2459381.7629050924 7.431623136207905 0.0213641482555364
2459381.7629166665 7.382734417972331 0.02080535359162828
2459381.762928241 7.443529022739102 0.020574062223437637
2459381.762939815 7.44694652484725 0.020371627662460826
2459381.762951389 7.4320522265543465 0.020121589909218224
2459381.762951389 7.455363427039985 0.02060333971284967
2459381.762962963 7.453419890195128 0.01936251315446047
2459381.762974537 7.447901426292705 0.02083739182356562
2459381.762986111 7.375660377421419 0.020165919029127014
2459381.762997685 7.462428945257668 0.022209446355352568
2459381.7630092595 7.408886420295674 0.020734794459852497
2459381.7630208335 7.462536392552361 0.020753972320188316
2459381.7630208335 7.42806294140284 0.020422026394796088
2459381.7630324075 7.4104520347791185 0.01902789054461195
2459381.7630439815 7.4655858035781355 0.019819045471040617
2459381.7630555555 7.436381136325397 0.0205586767179897
2459381.7630671295 7.462726961300201 0.021156754138142272
2459381.7630787035 7.429367031349996 0.021082146788730282
2459381.7630902776 7.40057324496587 0.02091541441695172
2459381.7630902776 7.428181323240673 0.019968071901048396
2459381.763101852 7.402601128259646 0.02121511549054459
2459381.763113426 7.375330467209783 0.021756479622410084
2459381.763125 7.427750573060462 0.022168609095447007
2459381.763136574 7.3962567744555505 0.02115944252905436
2459381.763159722 7.413232957597773 0.020136615156970166
2459381.763171296 7.397245248354696 0.0200275242706063
2459381.7631828706 7.439241093583109 0.01947080342849518
2459381.7631944446 7.454367024510613 0.020357844471384067
2459381.7632060186 7.4876552900482585 0.021389846435524038
2459381.7632175926 7.383550484442657 0.02070551805045383
2459381.7632175926 7.370681662256685 0.020455985929728086
2459381.7632291666 7.416790618419632 0.020808698425831787
2459381.7632407406 7.375487837698903 0.021603186895801204
2459381.7632523146 7.420184650211753 0.02045031409981651
2459381.7632638887 7.450171225233073 0.020796522885600334
2459381.763275463 7.430071324600456 0.02108559223179282
2459381.763275463 7.42850915272822 0.02141507802647689
2459381.763287037 7.419355070182797 0.01965143458290776
2459381.763298611 7.3798036223706385 0.02143688253641391
2459381.763310185 7.405655659984849 0.020671589755020585
2459381.763321759 7.418414114223851 0.021843285655908543
2459381.763333333 7.442119144319833 0.021489300094733002
2459381.763344907 7.471029366599143 0.020695537482309036
2459381.763344907 7.4466966246638995 0.02001230892714281
2459381.7633564817 7.428129894536473 0.020984921523735024
2459381.7633680557 7.457606737825608 0.021604348642681733
2459381.7633796297 7.504790270639444 0.023063752110391664
2459381.7633912037 7.498270901456515 0.02261505114988908
2459381.7634027777 7.402230961546009 0.020971760354293927
2459381.7634027777 7.4616211986145915 0.023539856439846348
2459381.7634143517 7.3773227954389915 0.021480332610548398
2459381.7634259257 7.3453880937171965 0.02043424778543947
2459381.7634375 7.375155745776339 0.020433836148721927
2459381.7634490742 7.3629202083226994 0.020675724217021046
2459381.7634606482 7.350330757714853 0.02037412027309475
2459381.7634722223 7.344098397984943 0.021529435092399355
2459381.7634722223 7.3611287096842295 0.020995721580022123
2459381.7634837963 7.334880360986241 0.021787709924359383
2459381.7634953703 7.369960793199449 0.02084037156730426
2459381.7635069443 7.397407058973227 0.02244217330062347
2459381.7635185183 7.34500665830918 0.02127421698367851
2459381.763530093 7.425499769882376 0.021033113798933974
2459381.763541667 7.399771266239202 0.02413863143389174
2459381.763541667 7.408971238955174 0.022232684119498813
2459381.763553241 7.374007613258153 0.022470118402836782
2459381.763564815 7.444898089827993 0.021165125793535227
2459381.763576389 7.378505596421756 0.021172196742747566
2459381.763587963 7.450996846599595 0.021196699612532992
2459381.763599537 7.512619574733848 0.02376699273354729
2459381.763599537 7.433733560107821 0.022260644608320303
2459381.7636111113 7.418425755387653 0.021604040980557737
2459381.7636226853 7.513555252753794 0.02133116287628422
2459381.7636342593 7.454245293002528 0.022337324031601963
2459381.7636458334 7.486816502207618 0.02218767427133688
2459381.7636574074 7.559114492136298 0.022424188499445823
2459381.7636689814 7.573893359733137 0.022645843557116522
2459381.7636689814 7.4625765735737835 0.021524568185800577
2459381.7636805554 7.374408038005327 0.02083153341527671
2459381.7636921294 7.410980864565436 0.020636659303526133
2459381.763703704 7.428523214460966 0.022158983831062018
2459381.763715278 7.394774462359504 0.021676389955043184
2459381.763726852 7.397721441509495 0.020660709239378475
2459381.763726852 7.3888769883822425 0.02150881153146153
2459381.763738426 7.4329452701524525 0.021097873860993717
2459381.76375 7.424296052005155 0.02099059303447208
2459381.763761574 7.437095440124813 0.021225472025651938
2459381.763773148 7.451546973060085 0.021206805204905598
2459381.7637847224 7.442721952083377 0.022547691486598565
2459381.7637962964 7.459819037327246 0.021342745299768474
2459381.7637962964 7.443014498658045 0.02267401604846914
2459381.7638078704 7.478155082097362 0.02404846336359479
2459381.7638194445 7.44985923424892 0.021652903338197922
2459381.7638310185 7.495199265550052 0.021499948550427025
2459381.7638425925 7.53079764324677 0.023342002269487995
2459381.7638541665 7.511515742254606 0.021340845366431837
2459381.7638541665 7.528011600546008 0.021456896287503517
2459381.763865741 7.438190678616178 0.021593154461003867
2459381.763877315 7.485228042168122 0.021838689138572065
2459381.763888889 7.406640829727505 0.020877076012519376
2459381.763900463 7.443412813990105 0.020332619733530243
2459381.763912037 7.438251211037101 0.020821487235699782
2459381.763923611 7.477349162061617 0.022356626110742434
2459381.763923611 7.413988673490226 0.021109645251538325
2459381.763935185 7.461161278070896 0.022069265711825575
2459381.763946759 7.458159827090497 0.024317578965742853
2459381.7639583335 7.48203067253348 0.0224030137592848
2459381.7639699075 7.443151207252405 0.021304612374286488
2459381.7639814815 7.411783459548539 0.02145761980495758
2459381.7639930556 7.419737180352828 0.02077325902121842
2459381.7639930556 7.4413276762152245 0.020410767518314193
2459381.7640046296 7.491971435909538 0.020509096794641742
2459381.7640162036 7.407141708279423 0.021706685658201455
2459381.7640277776 7.422300220510443 0.02112501162861047
2459381.764039352 7.459552158699208 0.021727802976075853
2459381.764050926 7.453843929492996 0.021469756552170795
2459381.764050926 7.510633902680163 0.022129509230821628
2459381.7640625 7.459843786449636 0.020090603217210113
2459381.764074074 7.465841537468314 0.01983578920903127
2459381.764085648 7.445465468658473 0.021373366014062443
2459381.764097222 7.486863136281307 0.0206418608911887
2459381.764108796 7.4105958220991 0.020722122568176765
2459381.76412037 7.459375218970936 0.02152696072034947
2459381.76412037 7.435724103932922 0.02116813503470326
2459381.7641319446 7.438194685647026 0.02132712532656044
2459381.7641435186 7.4293163580175205 0.020552178822789383
2459381.7641550926 7.384357608953699 0.02214672659486054
2459381.7641666667 7.436936921657307 0.021727150576260786
2459381.7641782407 7.378616824573574 0.02318828517353328
2459381.7641782407 7.359262356105705 0.020275143475659167
2459381.7641898147 7.481712200007125 0.02018519216179292
2459381.7642013887 7.411141861849454 0.01957203851133936
2459381.764212963 7.467445635895593 0.022740285784312173
2459381.764224537 7.459695260409478 0.019802893805512627
2459381.764236111 7.43540302994369 0.02022194525880551
2459381.764247685 7.446409033071917 0.02141561398145585
2459381.764247685 7.463236846419936 0.020072697742588203
2459381.764259259 7.415573066710675 0.02055886690903334
2459381.764270833 7.468489268353854 0.020403986904345184
2459381.7642824072 7.462711716499608 0.020995028960896875
2459381.7642939813 7.396016383333371 0.022276624228716423
2459381.7643055557 7.441061924732106 0.02011011874794808
2459381.7643055557 7.430568289008737 0.02011786914227318
2459381.7643171297 7.414083054645817 0.020496980559320775
2459381.7643287037 7.449486474671503 0.020951769090005644
2459381.7643402778 7.4436600003908575 0.02070012708950206
2459381.764351852 7.369184079871951 0.019383857797311336
2459381.764363426 7.423544311394816 0.02050469803899283
2459381.764375 7.459628663314315 0.020264666111016304
2459381.764375 7.470464205321499 0.020027192227255262
2459381.7643865743 7.437745896124116 0.021212219626807804
2459381.7643981483 7.47512384916057 0.019874217699811854
2459381.7644097223 7.45520999482014 0.02059476019346865
2459381.7644212963 7.491612387335274 0.0248445957924085
2459381.7644328703 7.427991047130395 0.019338625264720005
2459381.7644444443 7.444463760945811 0.019534993230336115
2459381.7644444443 7.430948742556919 0.01971456008497095
2459381.7644560183 7.441800354642083 0.019690138267529897
2459381.764467593 7.4420970672994295 0.019103500275153933
2459381.764479167 7.417322016124831 0.019916178749614193
2459381.764490741 7.398520805721428 0.020220273768942955
2459381.764502315 7.442243593165478 0.019933570686085714
2459381.764502315 7.439118612356087 0.01878402686618403
2459381.764513889 7.437676182032971 0.020623370475137934
2459381.764525463 7.44443388744394 0.020029100107750327
2459381.764537037 7.394215021915882 0.019329216902753632
2459381.764548611 7.444956596997627 0.019061126728869292
2459381.7645601854 7.488262074288898 0.01949881146928077
2459381.7645717594 7.428384994375306 0.019463450631401615
2459381.7645717594 7.412427467358616 0.019067899087967168
2459381.7645833334 7.491300930599269 0.018748431060007897
2459381.7645949074 7.397978228994867 0.019487534510688867
2459381.7646064814 7.388929634677676 0.020491120400572646
2459381.7646180554 7.4192487798296805 0.019612859460999464
2459381.7646296294 7.376620474550134 0.019301322798252467
2459381.7646296294 7.471111851882347 0.021084076960761193
2459381.764641204 7.367279594192271 0.01989562529213404
2459381.764652778 7.361930032895567 0.021441632062431864
2459381.764664352 7.416346576982954 0.02116293314684499
2459381.764675926 7.396014073187911 0.02011657092289124
2459381.7646875 7.377323948660755 0.02127624210875268
2459381.764699074 7.381163836485839 0.021809992517836184
2459381.764699074 7.402227894527107 0.02238114576100856
2459381.764710648 7.376972295650472 0.021341602647694528
2459381.764722222 7.457109182153206 0.02174188959308372
2459381.7647337965 7.36784145068675 0.022400786646770813
2459381.7647453705 7.4009237650518385 0.022050599000744204
2459381.7647569445 7.372444846616578 0.02180081956432667
2459381.7647569445 7.355158840698997 0.023182824537209497
2459381.7647685185 7.371044019433229 0.022502938034463002
2459381.7647800925 7.388286037290196 0.02227010606793468
2459381.7647916665 7.485866396768938 0.02386121923439261
2459381.764814815 7.474624042051189 0.023029502645534647
2459381.764826389 7.422920847330373 0.022729611160726474
2459381.764826389 7.447771551906476 0.023800924189359418
2459381.764837963 7.468295226279968 0.024251649862887328
2459381.764849537 7.43019000382333 0.022768412383800677
2459381.764861111 7.375522648860408 0.02342684917433592
2459381.764872685 7.396301373334887 0.02385891229768047
2459381.764884259 7.391391038274517 0.022921845999806467
2459381.7648958336 7.404802208489367 0.02356968263671927
2459381.7648958336 7.347356843494809 0.023469620711453632
2459381.7649074076 7.396439720566437 0.023993866777490765
2459381.7649189816 7.358572038069439 0.024032492147950148
2459381.7649537036 7.370620901700344 0.02499688239637829
2459381.7664467595 7.416215133192407 0.024724606601649553
2459381.7670717593 7.4112831210378785 0.024167108558801012
2459381.7670833333 7.423732263774526 0.02494839055974251
2459381.7670833333 7.447701316035029 0.025035672428786168
2459381.7670949074 7.387425462823146 0.025169754140252815
2459381.767210648 7.417364027191518 0.02495251166893691
2459381.767349537 7.413361683036414 0.0247887253438947
2459381.7673958335 7.4865431893270555 0.024912351383779
2459381.767476852 7.311594528151095 0.025185849943958262
2459381.7675 7.320249163950794 0.024957116230675994
2459381.7680555554 7.379323517618372 0.024950790903408033
2459381.768321759 7.370454429242158 0.025066914322126346
2459381.768321759 7.356041307826323 0.024733040150346882
2459381.768599537 7.404927473556135 0.025100207231485434
2459381.7686689813 7.4583980287695 0.025137059944545626
2459381.7686805557 7.480534115793955 0.024371215892981368
2459381.7697453704 7.4986750175825145 0.02501529305393397
2459381.7697569444 7.4082632914758255 0.0250437959410947
2459381.7697800924 7.435996660970425 0.025015584089289708
2459381.769826389 7.445792906317661 0.024330312324979515
2459381.769837963 7.427449874759945 0.02414360142946243
2459381.769849537 7.4567966468933315 0.024468393044601196
2459381.769861111 7.406657674731826 0.02431461245154786
2459381.769872685 7.430531299480273 0.024730519414803358
2459381.7698842594 7.4335013825672265 0.024829174245924582
2459381.7698958335 7.451731967226707 0.02429017041869911
2459381.7699074075 7.381768257556062 0.023558289850977368
2459381.7699189815 7.4379117874841 0.023592169122427325
2459381.7699305555 7.369505122649207 0.024090943894504925
2459381.7699305555 7.453801255095489 0.024307414635517464
2459381.7699421295 7.416046066692709 0.024085066666229407
2459381.769965278 7.447241638679642 0.02381752621972797
2459381.769976852 7.409729171889118 0.02486013818040271
2459381.769988426 7.477831643889522 0.025118885300196687
2459381.77 7.436601873919771 0.024689506331152935
2459381.770011574 7.416736042334038 0.02336243990720155
2459381.770023148 7.42568905001663 0.02365001096694344
2459381.770034722 7.411446985575981 0.02468177307554404
2459381.770046296 7.366318750752931 0.024313591484730168
2459381.7700578705 7.4083819662275525 0.023904812039001563
2459381.7700578705 7.461175984591455 0.024528101563852944
2459381.7700694446 7.357914195304814 0.02456879399295953
2459381.7700810186 7.344566489057974 0.023636708788158496
2459381.7700925926 7.412661217053112 0.02383866424813478
2459381.7701041666 7.420335752533592 0.023722684331998724
2459381.7701157406 7.389214142541175 0.023308712128081825
2459381.7701273146 7.378033756272299 0.02362538299439674
2459381.7701273146 7.397423522116127 0.02409806921456689
2459381.770138889 7.396052163591961 0.024980960192315417
2459381.770150463 7.431460248014031 0.0247998686556429
2459381.770162037 7.392129586057545 0.024963853070801047
2459381.770173611 7.438103195872036 0.02459931220182183
2459381.770196759 7.411596141796113 0.024587862769738598
2459381.770208333 7.341556322940426 0.02469423007827767
2459381.7702199076 7.368287917234441 0.02481769640571942
2459381.7702430557 7.447056324105371 0.024434096044204573
2459381.7702546297 7.442050468166356 0.02440637043583455
2459381.7702546297 7.4214319607695645 0.024699884694032875
2459381.7702662037 7.403804404516486 0.024082646948477445
2459381.7702777777 7.471514051421528 0.024728013078250902
2459381.7703125 7.321916417348256 0.02372692941072594
2459381.770324074 7.412583588127673 0.024991468456671228
2459381.770324074 7.393761577193371 0.024458830556080995
2459381.770335648 7.377618943986264 0.02478170694466874
2459381.770347222 7.439496454082959 0.024257150582562986
2459381.770358796 7.458415529478555 0.02359843007411452
2459381.7703703702 7.446687929391483 0.023421434072853
2459381.7703819443 7.42184017265052 0.024411619302135704
2459381.7703819443 7.440072966516234 0.02458630878809579
2459381.7704050927 7.484970946712495 0.024277825369770068
2459381.7704166668 7.493386662408464 0.024785787210714394
2459381.7704282408 7.404895142387924 0.024399264251051038
2459381.770439815 7.448636626102833 0.023193467056153255
2459381.770451389 7.433877545595014 0.023839206555118314
2459381.770451389 7.461193548703977 0.02441321918205502
2459381.770462963 7.420896918986741 0.02407958094129447
2459381.770474537 7.467420721169815 0.024690415067152853
2459381.7704861113 7.438209934614362 0.024350741543307956
2459381.7704976853 7.484858420492039 0.024123413134064332
2459381.7705092593 7.437272331232182 0.024137288691670304
2459381.7705092593 7.37794624364084 0.024259637536300855
2459381.7705208333 7.445907587242012 0.023535443938699087
2459381.7705324073 7.4499281212717845 0.024144962612893735
2459381.7705439813 7.397447174257857 0.02353679458659551
2459381.7705555554 7.36066958428654 0.02333344851737492
2459381.77056713 7.399914299318259 0.023078207891213433
2459381.770578704 7.43722910566417 0.024096260366621363
2459381.770578704 7.474660853243415 0.0245226070409827
2459381.770590278 7.427920537783247 0.023537131206044785
2459381.770601852 7.480577869665928 0.023718008927103903
2459381.770613426 7.422688785339205 0.02334951247718418
2459381.770625 7.4641819135722445 0.02332019310563719
2459381.770636574 7.496413016477004 0.023600952656247
2459381.7706481484 7.42178049347348 0.024934499612036837
2459381.7706481484 7.404874609352427 0.0240897619360612
2459381.7706597224 7.419935572191252 0.024263890133497844
2459381.7706712964 7.408485559046167 0.02324523702580808
2459381.7706828704 7.360990988382565 0.024604152295123475
2459381.7706944444 7.350075902552692 0.0237661585850558
2459381.7707060184 7.382183633786844 0.02291396839338437
2459381.7707060184 7.340913275838312 0.02310034875249271
2459381.7707175924 7.379319075578043 0.02420143679207821
2459381.7707291665 7.3663183183494185 0.024208001939388168
2459381.770740741 7.44448375751205 0.023914941960038023
2459381.770752315 7.398094118793346 0.023484689782929894
2459381.770763889 7.393611248433168 0.023627340343481924
2459381.770775463 7.426709189023147 0.02346786970692143
2459381.770775463 7.493527701340384 0.02386417468575842
2459381.770787037 7.467258595368814 0.023486427555681443
2459381.770798611 7.490036546842499 0.023817639938279678
2459381.770810185 7.4457582553837875 0.024203578914227527
2459381.7708217595 7.401444442610024 0.02410104581817429
2459381.7708333335 7.379401673310833 0.02493542210420434
2459381.7708333335 7.375691939713911 0.02365387082438111
2459381.7708564815 7.347961977666038 0.02304165626625824
2459381.7708680555 7.425892220388616 0.023591221914743856
2459381.7708796295 7.419964104517965 0.023989179537449185
2459381.7708912035 7.488127321709439 0.024690809695346882
2459381.7709027776 7.473815582710322 0.02348722562236167
2459381.7709027776 7.478969881169713 0.023689193310831972
2459381.770914352 7.415154937943169 0.022492603809647696
2459381.770925926 7.468959622708346 0.023343498895240136
2459381.7709375 7.4875197065044725 0.02464329547217253
2459381.770949074 7.515545296744727 0.023814688981682607
2459381.770960648 7.451491093523011 0.02321149810416183
2459381.770960648 7.433595392028466 0.02348459312555384
2459381.770972222 7.471473201525488 0.023137532032973397
2459381.770983796 7.458104143741678 0.023479399800633575
2459381.7709953706 7.486768252061359 0.024210217865312827
2459381.7710069446 7.475546294387786 0.023456295108056503
2459381.7710185186 7.441351269388025 0.023333866166488186
2459381.7710300926 7.4291538276959885 0.02368374360979227
2459381.7710300926 7.413801625087692 0.02314772585836307
2459381.7710416666 7.485327534465282 0.022847906962209705
2459381.7710532406 7.46981043160928 0.023288893665202256
2459381.7710648146 7.459790886917564 0.02410052455321437
2459381.7710763887 7.356456411343927 0.023818490448364982
2459381.771087963 7.366633173907391 0.02338715983942948
2459381.771099537 7.4139766734464585 0.02305811168126361
2459381.771099537 7.39802769794898 0.02424422940993572
2459381.771111111 7.397454156064925 0.024050044382881254
2459381.771122685 7.416000335523472 0.023434313518619024
2459381.771134259 7.459740100054293 0.023487895243299403
2459381.771145833 7.383757022881988 0.02236710138064118
2459381.771157407 7.454071910962379 0.02258706682991678
2459381.771157407 7.413630982439741 0.02334775682017829
2459381.7711689817 7.4640194211171815 0.023690872622204647
2459381.7711805557 7.469288210174356 0.0234031489400485
2459381.7711921297 7.524916287959823 0.024047464807013325
2459381.7712037037 7.464064652541684 0.024019763108913027
2459381.7712152777 7.378078031263038 0.022786639457091203
2459381.7712268517 7.4155032955110025 0.023572528192851716
2459381.7712268517 7.391393809325595 0.02331529400448052
2459381.7712384257 7.427049234250345 0.023887819483870077
2459381.77125 7.4242148809225155 0.023101226009473362
2459381.7712615742 7.3621744323940215 0.022834725030582027
2459381.7712731482 7.387037413547847 0.02408373545141796
2459381.7712847223 7.423664099722974 0.024265415396347263
2459381.7712847223 7.439945930143774 0.024581094669268572
2459381.7712962963 7.4953501043402335 0.024798282449025363
2459381.7713078703 7.499352875807777 0.024831971847480094
2459381.7713194443 7.489018940659849 0.024225448584967092
2459381.7713310183 7.399695887469586 0.024290724186987522
2459381.771342593 7.510990456529044 0.024582041158464085
2459381.771354167 7.4897643953556985 0.024344300651528886
2459381.771354167 7.486510481056729 0.024484017030566855
2459381.771365741 7.468567537982449 0.023535611650543947
2459381.771377315 7.435572044263831 0.023700178129842264
2459381.771388889 7.484821126646781 0.02397488930391413
2459381.771400463 7.451858098571058 0.02318207114998792
2459381.771412037 7.455330731813711 0.024229171573445337
2459381.771412037 7.520811630501629 0.024454554237483897
2459381.7714236113 7.419070464166649 0.022901734163556058
2459381.7714351853 7.456909835097162 0.024125937588349865
2459381.7714467593 7.418252126840412 0.02336037027506088
2459381.7714583334 7.435745263719892 0.02434521680960453
2459381.7714699074 7.393391461361051 0.024357236107173805
2459381.7714814814 7.383814790714058 0.02487855584354374
2459381.7714814814 7.380551538047201 0.024520205719954207
2459381.7715046294 7.379947196393231 0.02348445544125919
2459381.771516204 7.44775120236993 0.024617326120050503
2459381.771527778 7.520317721856499 0.024934733462191636
2459381.771539352 7.491187081836567 0.02442279589092649
2459381.771550926 7.470799464561693 0.02445408841024104
2459381.771550926 7.441261460463804 0.024322930196427152
2459381.7715625 7.478646069732657 0.02425403819148796
2459381.771574074 7.45661633727125 0.024874307307600332
2459381.771585648 7.422646218095852 0.024937628727565917
2459381.7716087964 7.510843002498182 0.024467231848231054
2459381.7716087964 7.592225355918617 0.02445042196782565
2459381.7716319445 7.4300773451981525 0.024913636726362532
2459381.7716550925 7.440030024752432 0.023970782362042777
2459381.7716666665 7.4570987859704365 0.024126629590944644
2459381.771678241 7.399600761257903 0.02494611603615043
2459381.771701389 7.464861663849978 0.02479299925142211
2459381.771712963 7.423429754573802 0.02429469705158831
2459381.771724537 7.4796341635526415 0.025066769393241786
2459381.771736111 7.360681319549253 0.024339212183459517
2459381.771747685 7.423691807057433 0.024723533941866292
2459381.7717708335 7.401254921326335 0.023892930467537266
2459381.7717824075 7.43417514988064 0.024788291575571417
2459381.7717939815 7.407195723320892 0.025083811634436855
2459381.7718055556 7.41603323577704 0.025170191482749488
2459381.7718171296 7.379272548213176 0.023871660215657748
2459381.7718287036 7.423028217342034 0.02439621442367282
2459381.7718402776 7.411345701351759 0.02403007415857066
2459381.771851852 7.533266217619869 0.02457737925142817
2459381.771863426 7.458244011593021 0.02500767652122916
2459381.771875 7.430510744758206 0.0245313328331068
2459381.771886574 7.394910791297922 0.022446524597072408
2459381.771898148 7.474097607947281 0.023846715554865224
2459381.771909722 7.448691260772171 0.02457303151197692
2459381.771921296 7.48207448831442 0.023078758153171716
2459381.77193287 7.566710483871886 0.023550049982593187
2459381.77193287 7.439855476502648 0.0235337599301017
2459381.7719444446 7.448008837000127 0.02422416994513878
2459381.7719560186 7.401603857286905 0.02382904059262199
2459381.7719675926 7.463596619362085 0.023808295639820908
2459381.7719791667 7.427127564540833 0.023060187303104464
2459381.7719907407 7.384910746064258 0.02445142280205558
2459381.7720023147 7.369209613035381 0.02324518587097602
2459381.7720023147 7.426629831988653 0.023231638047148527
2459381.7720138887 7.349478944825974 0.022697432445774303
2459381.772025463 7.3571181207632685 0.02443150727211438
2459381.772037037 7.356216956951447 0.023746899974086334
2459381.772048611 7.403192284986804 0.022791201221728164
2459381.772060185 7.427518916482325 0.023753598361032677
2459381.772060185 7.422741227185745 0.023971395986825877
2459381.772071759 7.379662425650321 0.023909279287545115
2459381.772083333 7.400651319242793 0.023604425409693153
2459381.7720949072 7.51390523600021 0.0244615406999239
2459381.7721064813 7.459538934574241 0.02395063235137367
2459381.7721180557 7.534463195883956 0.023772473738203796
2459381.7721180557 7.432840697697409 0.022642822767910156
2459381.7721296297 7.419273079491021 0.025095288575729277
2459381.7721412037 7.340825066250717 0.023766008713329213
2459381.7721527778 7.451875422380646 0.02351010258017776
2459381.772164352 7.353135145435602 0.024147011502929826
2459381.772175926 7.453261779532592 0.025025238456750767
2459381.7721875 7.477761787934564 0.02449354652415961
2459381.7721875 7.427948345485096 0.023769226869879263
2459381.7721990743 7.435213778668817 0.024504060910398487
2459381.7722106483 7.390583319826834 0.024950282916522824
2459381.7722222223 7.412096910283016 0.023821092239052637
2459381.7722337963 7.40685103017005 0.024103582164624094
2459381.7722453703 7.434217328292639 0.023961474126698596
2459381.7722569443 7.393836227963058 0.023396885155336344
2459381.7722569443 7.396968727552223 0.024250546118514148
2459381.7722685183 7.47866600712294 0.02419983361304473
2459381.772280093 7.348884933679195 0.02361308390264759
2459381.772291667 7.429922672739791 0.024462846998423843
2459381.772303241 7.505335885233422 0.024406184652901588
2459381.772314815 7.48582061615257 0.02460165458334662
2459381.772314815 7.399269992646574 0.02429352821062611
2459381.772337963 7.424102593902092 0.02443523255874248
2459381.772349537 7.450268032114059 0.024293802790475875
2459381.772361111 7.439348075905547 0.023488750474342165
2459381.7723842594 7.456643906673572 0.02499583344713062
2459381.7723842594 7.425631326872382 0.024987971143996614
2459381.7723958334 7.4325634137757435 0.025043713832962354
2459381.7724074074 7.417917315001051 0.02425453284889286
2459381.7724189814 7.405486781134585 0.024275498859463642
2459381.7724305554 7.423251983359688 0.024593285066820274
2459381.7724421294 7.392362112045352 0.0241787881648947
2459381.772453704 7.513698861701951 0.024454855559031523
2459381.772453704 7.434157105915625 0.0242232750958603
2459381.772465278 7.370330386067873 0.024572846910613066
2459381.772476852 7.448188760896836 0.024873376413702183
2459381.772488426 7.441450087975439 0.02434748014031996
2459381.7725 7.420462945487134 0.024806014324153317
2459381.772511574 7.400513949287299 0.024017435351824313
2459381.772511574 7.4289827249403 0.024961720494728872
2459381.772523148 7.376403760915726 0.023991293644702493
2459381.7725462965 7.392189389393601 0.024415330377133206
2459381.7725578705 7.455984571117056 0.025061280178462576
2459381.7725694445 7.413418543655351 0.02459844095302897
2459381.7725810185 7.4244980246467795 0.02402195855478974
2459381.7725810185 7.461668659347887 0.02499313323513803
2459381.7725925925 7.495944348411624 0.024133726611170997
2459381.7726041665 7.43694596354264 0.024330421054128432
2459381.7726157405 7.48783709256035 0.023486226636558593
2459381.772627315 7.477227412799359 0.024842180693317714
2459381.772638889 7.455968594161649 0.024700398684093832
2459381.772638889 7.433815291021717 0.024056414344621916
2459381.772650463 7.443138629876841 0.02366467345116132
2459381.772662037 7.484934341460851 0.023707880633443066
2459381.772673611 7.432606156570187 0.02345613218222326
2459381.772685185 7.47593035166078 0.0240457077094296
2459381.772696759 7.359958074583985 0.023925922404337375
2459381.7727083336 7.474868046102638 0.024337121743952392
2459381.7727083336 7.42257611971472 0.02456905933455435
2459381.7727199076 7.421388056487415 0.02438254576771367
2459381.7727314816 7.435307605500756 0.0240379218729544
2459381.7727430556 7.4474005042635545 0.02410605861475062
2459381.7727546296 7.461226993431747 0.023556011037568433
2459381.7727662036 7.4697330311047265 0.024426623290556344
2459381.7727777776 7.440051797412877 0.024188897194759175
2459381.7727777776 7.407993543053537 0.02380198147611795
2459381.7727893516 7.410335024042962 0.02470410439641604
2459381.772800926 7.450589329858645 0.02442536761624274
2459381.7728125 7.434172813407735 0.024083411403381442
2459381.772824074 7.304441469752526 0.024702866713415744
2459381.772835648 7.427052840478283 0.022864372890943705
2459381.772835648 7.409252579925524 0.023710597512799757
2459381.77287037 7.435764456468546 0.02515890412078802
2459381.7728819447 7.471216213132053 0.024393926734567785
2459381.7728935187 7.405815505281926 0.024755537670968716
2459381.7729166667 7.412972281728153 0.023569772062599154
2459381.7729282407 7.435292068811839 0.025077950636202346
2459381.7729398147 7.52052720911822 0.024638670465553722
2459381.7729513887 7.461804323601904 0.02450586906666134
2459381.772986111 7.41589724216118 0.024394745267363047
2459381.7730092593 7.5143668749308405 0.024276846931240017
2459381.7730208333 7.484759918747467 0.024299678431870638
2459381.7730324073 7.473505526376834 0.024165331721679
2459381.7730324073 7.504720041412544 0.024421815142039106
2459381.7730439813 7.366766225846562 0.024350904642753142
2459381.7730555558 7.436816203494138 0.024586571109059194
2459381.77306713 7.385934700782452 0.024689654771156533
2459381.773078704 7.391969874380048 0.02267494490594281
2459381.773090278 7.455968639336409 0.02392512553746299
2459381.773101852 7.339643928258384 0.024207053693277105
2459381.773101852 7.419148539781912 0.02475677847836408
2459381.773113426 7.4168013020995565 0.024829212674851477
2459381.773125 7.432042382094402 0.023637649046557307
2459381.773136574 7.397783947854726 0.022784348168310722
2459381.7731481483 7.418605895974955 0.024193815927608327
2459381.7731597223 7.4026091801445775 0.024782577416847845
2459381.7731712963 7.395722297866556 0.023419714928755952
2459381.7731828704 7.437128042351966 0.024562653405903197
2459381.7731944444 7.52969161108622 0.02469314119555913
2459381.7732175924 7.518592737679763 0.024490355534457296
2459381.773229167 7.486762545353614 0.025097340706657707
2459381.773229167 7.409417924038537 0.024692019715639172
2459381.773275463 7.487782197347896 0.024845407301267997
2459381.773287037 7.465495332657643 0.024640457866131643
2459381.7733101854 7.464588258395874 0.02419766044778364
2459381.7733217594 7.468511791303974 0.024900660779220526
2459381.7733449074 7.404896370096737 0.024866816625580056
2459381.7733564815 7.475903958816095 0.025077026166383916
2459381.7733564815 7.472636475658047 0.025136057384917268
2459381.7733680555 7.511332625652094 0.024439240364679714
2459381.7733796295 7.44179661319446 0.023623147079047814
2459381.7733912035 7.408120643663941 0.025070883293434883
2459381.773402778 7.438135794095998 0.023791129646794418
2459381.773414352 7.481763783082836 0.0246854657625445
2459381.773414352 7.459970974727859 0.024475671676365655
2459381.773425926 7.376055990145985 0.023982900529315995
2459381.7734375 7.5075397231605665 0.02412194292815282
2459381.773449074 7.441583062538668 0.024405567936369183
2459381.7734837965 7.479087289200517 0.02382384127812853
2459381.7734837965 7.519835729690466 0.024276292354162045
2459381.7734953705 7.501774313837552 0.023415855963913774
2459381.7735069445 7.52595075055688 0.023488305152809367
2459381.7735185185 7.460585224770024 0.023370499509234158
2459381.7735300926 7.500751761000337 0.024843137580879898
2459381.7735416666 7.460757203866401 0.024056915370519193
2459381.7735532406 7.478099127156038 0.02443388274344804
2459381.7735532406 7.364167039448296 0.02460121569978543
2459381.7735648146 7.41532104274413 0.02401890911390148
2459381.773576389 7.4155517040983225 0.024648666419391705
2459381.773587963 7.37472541087507 0.024552065936394155
2459381.773611111 7.38568460216679 0.02397931789516296
2459381.773611111 7.358610757923169 0.024453832045292785
2459381.773622685 7.301832003371348 0.02491926490536191
2459381.773634259 7.47060460312144 0.02438854534730281
2459381.773645833 7.407095531359569 0.024584237037577738
2459381.7736574076 7.470675022290009 0.024698787559756973
2459381.7736689816 7.485535663250537 0.024548041490393507
2459381.7736921296 7.468262956176264 0.02498695258776851
2459381.7737037037 7.553019891132796 0.02516812480377882
2459381.7737152777 7.45832755772789 0.02511729140985532
2459381.773738426 7.44394685774095 0.02429814100007303
2459381.773738426 7.390850837908883 0.02420764842627648
2459381.77375 7.353843820628005 0.024057076246699935
2459381.773761574 7.437462435350391 0.024406896709254774
2459381.773773148 7.428593195346168 0.023412887081325637
2459381.773784722 7.459074005235519 0.025068781714376865
2459381.773796296 7.475378245850535 0.024332706715354348
2459381.77380787 7.467460579730644 0.025156583416898488
2459381.77380787 7.425385839536928 0.024195350268652445
2459381.7738194442 7.535938224739348 0.022957454646272298
2459381.7738310187 7.428449535074351 0.024079313819413292
2459381.7738425927 7.493708682227742 0.02418718283176212
2459381.7738541667 7.505061825556484 0.02375553896144727
2459381.7738657407 7.4427287644877 0.022641440015119127
2459381.7738657407 7.431650568264739 0.023071672379396894
2459381.7738773148 7.476625878932565 0.023335415717380945
2459381.773888889 7.430896691896629 0.022074060236795978
2459381.773900463 7.489931850880809 0.02374907318418265
2459381.7739120373 7.392302881458085 0.023328049899478717
2459381.7739236113 7.37544563986842 0.022849241998653402
2459381.7739351853 7.458620687281953 0.023149655387050713
2459381.7739351853 7.4675210299510555 0.022706265355552552
2459381.7739467593 7.357916783534537 0.02284731387385336
2459381.7739583333 7.459099800964512 0.023067204520238367
2459381.7739699073 7.393082336005237 0.022474719927722556
2459381.7739814813 7.355656717476033 0.022951750683974745
2459381.7739930553 7.385155948879947 0.023981093003465917
2459381.77400463 7.4005020172685105 0.02341930350344917
2459381.77400463 7.422210971294931 0.022759747818327777
2459381.774016204 7.501603712078155 0.023232730986735464
2459381.774027778 7.382496594147754 0.023523375214946494
2459381.774039352 7.437909265382037 0.023611952314197854
2459381.774050926 7.516324591474471 0.02456713620578557
2459381.7740625 7.4555019459856195 0.024312755921047778
2459381.7740625 7.4722201941253745 0.02354362363918692
2459381.774074074 7.39693378489202 0.023076685024612322
2459381.7740972224 7.412812288371323 0.02419045847618308
2459381.7741087964 7.397474035554782 0.024140522613848032
2459381.7741203704 7.468209706844079 0.023691883666157168
2459381.7741319444 7.474954813450897 0.02353596620424337
2459381.7741319444 7.517180949491405 0.023827425359355715
2459381.7741435184 7.4809111423848895 0.022903312398931803
2459381.7741550924 7.422506268551973 0.022826684472883697
2459381.7741666664 7.391424967591306 0.022364511646077348
2459381.774178241 7.391076195284392 0.02293617939300216
2459381.774189815 7.386159110025793 0.02180055122862906
2459381.774189815 7.439494274945434 0.02255511896879402
2459381.774201389 7.360416764690963 0.02265218437290579
2459381.774212963 7.461545465639971 0.022425041420681083
2459381.774224537 7.474026520435543 0.02246250176727719
2459381.774236111 7.5002163461666305 0.022892398682379033
2459381.774247685 7.4316147116916875 0.023186669999949436
2459381.7742592595 7.432825711594419 0.02320568580056279
2459381.7742592595 7.426571485059335 0.02346947656099904
2459381.7742708335 7.45884533811716 0.02359015544782712
2459381.7742824075 7.447976235918149 0.022507101340379258
2459381.7742939815 7.546951933329251 0.022629014099015562
2459381.7743055555 7.543648627381287 0.02150667652282817
2459381.7743171295 7.5042324517524195 0.021703685264675584
2459381.7743287035 7.487838257205881 0.022255481291356714
2459381.7743287035 7.4752187054039885 0.022875803709644853
2459381.774340278 7.432995574208923 0.021480508899595133
2459381.774351852 7.453209357248089 0.02231758797931238
2459381.774363426 7.476367512314035 0.023067584591015537
2459381.774375 7.5012171576991 0.023776081818617498
2459381.774386574 7.427515277679041 0.022077026599165123
2459381.774386574 7.446220286170694 0.022429621316626097
2459381.774398148 7.424784983979218 0.0231916340907504
2459381.774409722 7.401860869916425 0.021731104357399153
2459381.774421296 7.401701027657091 0.022332188477993044
2459381.7744328706 7.467141191997686 0.022266507257539436
2459381.7744444446 7.409287181506106 0.023002610376473668
2459381.7744560186 7.461513061989797 0.02273119337750816
2459381.7744560186 7.434494635952411 0.02286200489377761
2459381.7744675926 7.462902501330011 0.02307249572106685
2459381.7744791666 7.404017660057968 0.02258390467861553
2459381.7744907406 7.435489801797423 0.02274067969033217
2459381.7745023146 7.43022468256935 0.022658971363591792
2459381.774513889 7.4549531813649095 0.022946555708884642
2459381.774513889 7.393250788577007 0.02209792905526636
2459381.774525463 7.429408344968407 0.023231928617001876
2459381.774537037 7.484423151124804 0.023212048012394234
2459381.774548611 7.491703409544887 0.02305172639940571
2459381.774560185 7.45884314164046 0.0222530368412265
2459381.774571759 7.503871638263603 0.02202757628976197
2459381.774583333 7.413889649081072 0.021914409250854444
2459381.774583333 7.481448103249872 0.02340984318416311
2459381.774594907 7.389879132495635 0.02347545706036964
2459381.7746064817 7.350055468223663 0.022473099060758214
2459381.7746180557 7.467178897675637 0.02334022444758939
2459381.7746296297 7.3876818721491135 0.022480380881673135
2459381.7746412037 7.403619453694472 0.023522888001433054
2459381.7746412037 7.478894266535824 0.023494361700367894
2459381.7746527777 7.460209749395086 0.02329614136508988
2459381.7746643517 7.50833952923358 0.023530180806612757
2459381.7746759257 7.501742094974516 0.022083330951736143
2459381.7746875 7.452486263057813 0.023337883904769968
2459381.774699074 7.462441072371447 0.024081715339138537
2459381.774710648 7.403451575296894 0.02257196443567535
2459381.774710648 7.440588555842102 0.022332915910403896
2459381.7747222222 7.404002867704214 0.021246443851158578
2459381.7747337963 7.46835655787372 0.0227883924065582
2459381.7747453703 7.482969065379847 0.022975446504837186
2459381.7747569443 7.409558334027451 0.023044748587199706
2459381.7747685187 7.481095907463998 0.02297751987607392
2459381.7747685187 7.506587850715827 0.02274802825425708
2459381.7747800928 7.433985589775578 0.02275198215563146
2459381.774791667 7.5579883631985565 0.023226178387721817
2459381.774803241 7.4995534123503065 0.023331443447611434
2459381.774814815 7.4536945464642566 0.022370500724735436
2459381.774826389 7.434748281464198 0.02124907526240898
2459381.774837963 7.469363812134765 0.022230494006628226
2459381.774837963 7.406588070116627 0.022001403824582638
2459381.774849537 7.4830120220074035 0.02151304475394063
2459381.7748611113 7.4385688695912195 0.02202114513048926
2459381.7748726853 7.478833549576671 0.02198096266313686
2459381.7748842593 7.418277584782394 0.02133042394474017
2459381.7748958333 7.417303195473601 0.021422937254480006
2459381.7749074074 7.403204829472602 0.021324348422613288
2459381.7749074074 7.40137040321168 0.022516381780739482
2459381.7749189814 7.442233089158116 0.02194700502970984
2459381.7749305554 7.417627420513733 0.021530075294995375
2459381.77494213 7.451235725051327 0.020881045144144544
2459381.774953704 7.496516997977355 0.021966916952545205
2459381.774965278 7.428733243179537 0.02143595232652505
2459381.774965278 7.409593474688507 0.021441070213481288
2459381.774976852 7.4379836474013254 0.02137699664220516
2459381.774988426 7.400821928135369 0.020866422861386357
2459381.775 7.394279265840459 0.022378747663425114
2459381.775011574 7.367602309871509 0.02178857107221836
2459381.775023148 7.359404791896309 0.02205730865080647
2459381.7750347224 7.39946966483721 0.021565769823123797
2459381.7750347224 7.371564616588141 0.020375359478162824
2459381.7750462964 7.415712657327053 0.021687950978166243
2459381.7750578704 7.480816256381341 0.022517642151273057
2459381.7750694444 7.4063370966785635 0.02115630625153752
2459381.7750810185 7.403767418815348 0.02238530318994518
2459381.7750925925 7.4015066851004105 0.021388196488968086
2459381.7751041665 7.393283648259142 0.022348246133994283
2459381.7751041665 7.429326325360701 0.022565591262850373
2459381.775115741 7.476594779288759 0.02245193053279983
2459381.775127315 7.451728280380562 0.021286575822426674
2459381.775138889 7.3379352018144415 0.021999160761038028
2459381.775150463 7.41662279476837 0.022017279930876908
2459381.775162037 7.467259992813978 0.022223398140886926
2459381.775162037 7.477237597364524 0.022659739671830992
2459381.775173611 7.526805569236072 0.022436503061750972
2459381.775185185 7.434434025793075 0.021860329249024934
2459381.775196759 7.498916876308486 0.02165510157216753
2459381.7752083335 7.527357664069247 0.021937417197877562
2459381.7752199075 7.44087601376848 0.022503540071143295
2459381.7752314815 7.386169121983898 0.022117843752540212
2459381.7752314815 7.383139019760697 0.02191727262312232
2459381.7752430555 7.476879911927051 0.021293107764477667
2459381.7752546296 7.412101490082532 0.02185846659483746
2459381.7752662036 7.450057243103614 0.02209009662187406
2459381.7752777776 7.403097321334925 0.02197948458192609
2459381.775289352 7.41169723955037 0.022127428579287154
2459381.775289352 7.39481306498056 0.02241589395176525
2459381.775300926 7.435026540744212 0.021413604303845764
2459381.7753125 7.413499899405319 0.021045063608652048
2459381.775324074 7.41985375744293 0.021192987253987307
2459381.775335648 7.425224726448499 0.022554543461678907
2459381.775347222 7.453915229798054 0.02173645361406534
2459381.775358796 7.437837669327451 0.021328305569624156
2459381.775358796 7.450883133980613 0.021709288862128657
2459381.7753703706 7.387848754116393 0.02155595277672491
2459381.7753819446 7.493471173759619 0.021483545423814854
2459381.7753935186 7.454627284441254 0.022020280461906332
2459381.7754050926 7.410374455540276 0.02099122194653368
2459381.7754166666 7.4039912706345445 0.02047399990525569
2459381.7754282407 7.382528033892243 0.021133062791654087
2459381.7754282407 7.373868680884635 0.021585607194188148
2459381.7754398147 7.492140779631224 0.02145337972396172
2459381.7754513887 7.375515736199017 0.021128353168167788
2459381.775462963 7.396769782321349 0.02003084918002281
2459381.775474537 7.472625911769826 0.02044594007116147
2459381.775486111 7.369368332681776 0.021236622215942042
2459381.775486111 7.372138527854582 0.02073160925021086
2459381.775497685 7.467760053918465 0.020436051379256442
2459381.775509259 7.4104862558822555 0.02080587833088316
2459381.775520833 7.444210392596186 0.02093131210007234
2459381.775532407 7.434188085009985 0.021445296242182558
2459381.7755439817 7.374937091003235 0.02124583132949534
2459381.7755671297 7.4390807039997915 0.02159918162599274
2459381.7755787037 7.472399558543169 0.021787801522948787
2459381.7755902777 7.441836932814689 0.021318020445704213
2459381.7756018518 7.487616912540871 0.02071487077831755
2459381.7756134258 7.450778448245585 0.023434600682070962
2459381.7756134258 7.459395043578211 0.022138933873879944
2459381.775625 7.519394582145275 0.021035387674760063
2459381.7756365743 7.424373212299602 0.02223995784549338
2459381.7756481483 7.443327756677868 0.02133965902372394
2459381.7756597223 7.520683830765161 0.0214528367807196
2459381.7756712963 7.43623363616799 0.021862208717815586
2459381.7756828703 7.4081777574025915 0.022336445854510438
2459381.7756828703 7.487844119182575 0.022735157556417026
2459381.7756944443 7.474403121763241 0.02195261889109798
2459381.7757060183 7.468416823855461 0.02279598681699679
2459381.775717593 7.385531170815569 0.022298639081131996
2459381.775729167 7.451537586249221 0.022585155903221788
2459381.775740741 7.486190965459733 0.023265123222663574
2459381.775740741 7.426041442476653 0.022663579543596744
2459381.775752315 7.417292275871792 0.02228403021505039
2459381.775763889 7.454702002304415 0.022512775715043305
2459381.775775463 7.346627400735165 0.022715510322410433
2459381.775787037 7.391781292980338 0.022754960273375906
2459381.7758101854 7.416722534405523 0.02222735586638402
2459381.7758101854 7.404569172565478 0.022468996562362186
2459381.7758217594 7.4127650528773446 0.02284534810521513
2459381.7758333334 7.455552548306222 0.021843576279229848
2459381.7758449074 7.464152069359735 0.022031370003832956
2459381.7758564814 7.403812114304482 0.022574031728998627
2459381.7758680554 7.434384848855166 0.0240368882588398
2459381.7758796294 7.40593605517346 0.02230480185884093
2459381.7758796294 7.475621043736619 0.02187441073636534
2459381.775891204 7.437011481659922 0.02395597850104395
2459381.775902778 7.493734101948291 0.02341379229148923
2459381.775914352 7.430813266416577 0.023620133985208958
2459381.775925926 7.465274725255306 0.023972250112636366
2459381.7759375 7.467365919279374 0.02396288767725814
2459381.7759375 7.452999806626159 0.024289298963624223
2459381.775949074 7.4207598895698395 0.023765144637545515
2459381.775960648 7.410208011159029 0.02266699758444708
2459381.7759722224 7.390037418404696 0.022993725101937403
2459381.7759837965 7.4144018390785265 0.023527446131916777
2459381.7759953705 7.506008317496613 0.023988677408260037
2459381.7760069445 7.431316983864877 0.024558581488057046
2459381.7760069445 7.376698994854864 0.023607519691400812
2459381.7760185185 7.420036316858279 0.02333674811925669
2459381.7760300925 7.421452212860813 0.023447856298956432
2459381.7760416665 7.401855596163757 0.024254284643121307
2459381.7760532405 7.425239238220844 0.024981907079398423
2459381.776064815 7.428819616317283 0.02432345787437001
2459381.776064815 7.332484106438842 0.02333658366842316
2459381.776076389 7.421764237741173 0.02361735296769396
2459381.776087963 7.438828823189973 0.0242625253929999
2459381.776099537 7.441683418503849 0.02387579524195358
2459381.776111111 7.475736448769081 0.023347964568068584
2459381.776122685 7.415977419454671 0.023716550940794612
2459381.776134259 7.396053681432758 0.023802093970094564
2459381.776134259 7.391789744902526 0.023079267790740113
2459381.7761458335 7.372905449194355 0.022867190032913275
2459381.7761689816 7.404590491268562 0.023036167619360025
2459381.7761805556 7.36390667288727 0.022205837001358968
2459381.7761921296 7.442092748414299 0.02293909547147822
2459381.7761921296 7.483216464392952 0.023340824496862096
2459381.7762037036 7.458469724630304 0.023671213428102817
2459381.7762152776 7.416415677979679 0.02275862597415119
2459381.7762268516 7.388157763686283 0.023294268042571047
2459381.776238426 7.348466433726645 0.023131369169907243
2459381.77625 7.35765965612847 0.022573095577869975
2459381.776261574 7.433301866903034 0.023161705852966202
2459381.776261574 7.424313794197016 0.022836821540132408
2459381.776273148 7.415725855878381 0.02380869603798441
2459381.776284722 7.388596668111345 0.022186838981774672
2459381.776296296 7.376448618502052 0.022826985130606877
2459381.77630787 7.403386116994006 0.024052004929980005
2459381.7763194446 7.498076601757142 0.023139636076193557
2459381.7763310187 7.420231730583587 0.023444764081088948
2459381.7763310187 7.392702748632471 0.02318673827386701
2459381.7763425927 7.360882162123429 0.022565129841944878
2459381.7763541667 7.34913169125281 0.02188236690572034
2459381.7763657407 7.431046864434864 0.02306131643884927
2459381.7763773147 7.454806318540354 0.02242507753413182
2459381.7763888887 7.421111134219745 0.02218766765679949
2459381.7763888887 7.491932989452564 0.023306734814760036
2459381.776400463 7.430709798382231 0.02325138168782826
2459381.776412037 7.498764128162722 0.02228452464023228
2459381.776423611 7.422582353125665 0.02281522241692029
2459381.776435185 7.501933708192554 0.023067058838151133
2459381.7764467592 7.394165640877101 0.02132564848256313
2459381.7764583332 7.4174178852437676 0.023094434584379247
2459381.7764583332 7.435237575112807 0.02323450574323063
2459381.7764699073 7.430726054913365 0.02242242279486763
2459381.7764814813 7.488722063384128 0.022168678609448565
2459381.7764930557 7.45219277937884 0.02232812895458017
2459381.7765046298 7.453222385489661 0.023199906564301025
2459381.776516204 7.45833707133457 0.02378294537556013
2459381.776516204 7.52252900186035 0.02438307714328023
2459381.776527778 7.470502096331299 0.023054647572674166
2459381.776539352 7.4750090532789715 0.024087293078318393
2459381.776550926 7.452260175626718 0.02310178551289176
2459381.7765625 7.478739905948532 0.02330469515017146
2459381.7765740743 7.469042746525102 0.02336209133007068
2459381.7765856483 7.443343197673063 0.022920452962290856
2459381.7765856483 7.450835161631992 0.02322590279022671
2459381.7765972223 7.4104347271253745 0.02391777767677525
2459381.7766087963 7.436545801920265 0.02306950442724084
2459381.7766203703 7.368749011829093 0.02378867275272238
2459381.7766319443 7.3907459812503875 0.023624129816361326
2459381.7766435184 7.409674466533711 0.023505297521022376
2459381.7766550924 7.442578042982977 0.02384320645715602
2459381.7766550924 7.432918290367202 0.023761417163096328
2459381.776666667 7.445575149564914 0.023379576243894033
2459381.776678241 7.517489851867183 0.023430665916090998
2459381.776689815 7.487561296524842 0.023909291947349188
2459381.776701389 7.49449072057434 0.02336295590322239
2459381.776712963 7.603995937142456 0.024273786682008587
2459381.776712963 7.560377175552454 0.023682678716164973
2459381.776724537 7.592754307266612 0.022658048093261704
2459381.776736111 7.4828638324213115 0.02212248514336058
2459381.7767476854 7.525959960423502 0.023298072064447586
2459381.7767592594 7.467338172257013 0.02413856316269109
2459381.7767708334 7.467716030511762 0.024005713798232405
2459381.7767824074 7.508030700749839 0.023007593935119655
2459381.7767824074 7.470955993164623 0.022493601692462433
2459381.7767939814 7.439923461034508 0.023510752726243724
2459381.7768055554 7.461106297269057 0.023591242471237887
2459381.7768171295 7.440020640954489 0.02326925235043722
2459381.776840278 7.46031338159768 0.022733820446590107
2459381.776840278 7.4771244081729185 0.022997749208984147
2459381.776851852 7.400210871139774 0.023239322423373045
2459381.776863426 7.472273144117909 0.023374978591660864
2459381.776875 7.481897885972212 0.02301695742456353
2459381.776898148 7.445050704221019 0.02354858107182214
2459381.776909722 7.418810952768486 0.023553767350969288
2459381.776909722 7.448884985510239 0.02314942642475202
2459381.7769212965 7.449367659885122 0.02300987113265504
2459381.7769328705 7.399523497803485 0.022458794528989277
2459381.7769444445 7.416095392698296 0.022932824362861984
2459381.7769560185 7.424403517160219 0.023208107682051785
2459381.7769675925 7.435154056514114 0.022164773465608054
2459381.7769675925 7.4208730435207295 0.02328268169818164
2459381.7769791665 7.488710761960422 0.022484714813615084
2459381.7769907406 7.329398337319856 0.0221964386935933
2459381.777002315 7.375236156186575 0.02261130060427535
2459381.777013889 7.389267092834872 0.022936367762468546
2459381.777025463 7.389991105691714 0.02315606775018182
2459381.777037037 7.493565337383536 0.022968427777789197
2459381.777037037 7.4616266682646595 0.02341650257907323
2459381.777048611 7.451526367455165 0.022703225763655802
2459381.777060185 7.475683817830261 0.0226379543250661
2459381.777071759 7.459365893380439 0.02313599779651815
2459381.777083333 7.487618392072128 0.023270243017158198
2459381.7770949076 7.49988224752432 0.023164848860168032
2459381.7771064816 7.437996206623551 0.022626262197526927
2459381.7771064816 7.463660576361531 0.022333023828882893
2459381.7771180556 7.443670967607448 0.022561166121502944
2459381.7771296296 7.416211081730945 0.022164332289342812
2459381.7771412036 7.507118755785386 0.02190113231260292
2459381.7771527776 7.435839342112186 0.02284481679161134
2459381.7771643517 7.463223187306284 0.02254973688487912
2459381.7771643517 7.4771782264791975 0.022711715761377746
2459381.777175926 7.34829265037282 0.02275481887469709
2459381.7771875 7.407630071446836 0.02244079455863334
2459381.777199074 7.399736076798365 0.022070289876951796
2459381.777210648 7.373407013278832 0.022513353944912176
2459381.777222222 7.455558006906711 0.021599418907393843
2459381.777233796 7.44025344136429 0.022193176423318587
2459381.777233796 7.456675967927503 0.022257208375795114
2459381.77724537 7.393930101765554 0.02159530107642429
2459381.777256944 7.393151513135838 0.022756225303246596
2459381.7772685187 7.386487867805816 0.022389998948393115
2459381.7772800927 7.466393637903841 0.021458617796318833
2459381.7772916667 7.419425855502582 0.022113362143380673
2459381.7772916667 7.390184208590175 0.02184909685013864
2459381.7773032407 7.418186593384507 0.02297816615674351
2459381.7773148147 7.4671563920767925 0.021834068453047053
2459381.7773263888 7.418732031583548 0.022705367093795302
2459381.7773379628 7.3821756694180065 0.02314840956005892
2459381.7773495372 7.402179376946614 0.02294848352727308
2459381.7773611112 7.453443771409273 0.022421833328325202
2459381.7773611112 7.459626085434121 0.022375493023553038
2459381.7773726853 7.459298337125305 0.022240786379511206
2459381.7773842593 7.51154021837577 0.02266431220124992
2459381.7773958333 7.4319722788898686 0.022688812428046067
2459381.7774074073 7.487393494396499 0.022716545810230693
2459381.7774189813 7.4482351320152675 0.022629645424908182
2459381.7774189813 7.442093808983338 0.022616156336660035
2459381.777430556 7.4630562542624785 0.022327265193314867
2459381.77744213 7.461478968525909 0.022183907768938978
2459381.777453704 7.416974563257214 0.022437394799487455
2459381.777465278 7.448556687926929 0.022793419192715103
2459381.777476852 7.436332670405883 0.02332045046244112
2459381.777488426 7.3893152733697685 0.02227037550540081
2459381.777488426 7.461849267641463 0.022384801476472746
2459381.7775 7.519360659237688 0.022491515223854203
2459381.777511574 7.430762740149011 0.021513902142109503
2459381.7775231483 7.456944337529859 0.021381135564656917
2459381.7775347224 7.440657069393498 0.022595768710982577
2459381.7775462964 7.413080014953612 0.021985859077897477
2459381.7775578704 7.408758328288754 0.022334734108207476
2459381.7775578704 7.416166000774573 0.021765678601004337
2459381.7775694444 7.43769265924973 0.021433539403396724
2459381.7775810184 7.440543561132118 0.020680182136536024
2459381.7775925924 7.487659527054718 0.022262296759388376
2459381.777604167 7.398954405708596 0.021067926375308133
2459381.777615741 7.5457170447119415 0.0219019501906409
2459381.777615741 7.46433242664721 0.021563890516914007
2459381.777627315 7.424490709329876 0.021868181199932283
2459381.777638889 7.476928565032817 0.021361927186236706
2459381.777650463 7.398000323551131 0.021068546938421983
2459381.777662037 7.450279392376829 0.0202765727608522
2459381.777673611 7.449215873705346 0.02142296357115796
2459381.777685185 7.363601251671844 0.02192559992750933
2459381.777685185 7.4104984889344765 0.021435121370390116
2459381.7776967594 7.4298379282033205 0.021283023897124262
2459381.7777083335 7.420276956150446 0.020546846029983815
2459381.7777199075 7.399129876415459 0.021358934059567604
2459381.7777314815 7.392055426642917 0.022095338744158418
2459381.7777430555 7.448991912856552 0.021447138610262918
2459381.7777430555 7.409412833083011 0.021465525316378572
2459381.7777546295 7.43426846530213 0.021802977906967374
2459381.7777662035 7.3988419695051695 0.02193296952376596
2459381.777777778 7.417923168678365 0.021936502089317002
2459381.777789352 7.469767493389065 0.022797618132878242
2459381.777800926 7.356325189111868 0.020966059620341954
2459381.7778125 7.450381485246699 0.021829896544578557
2459381.7778125 7.427029675604115 0.02175829080886529
2459381.777824074 7.457896806075245 0.021994431450351015
2459381.777835648 7.399132784358252 0.020634775844524767
2459381.777847222 7.4023073380998055 0.022561591879381122
2459381.777858796 7.41221037614446 0.021882938753856995
2459381.7778703705 7.462376682340561 0.021740026832906444
2459381.7778703705 7.417565982472012 0.021962854424451405
2459381.7778819446 7.439582664966555 0.02160219334132901
2459381.7778935186 7.443035524173566 0.022217124762685694
2459381.7779050926 7.424688388719063 0.022014422493936096
2459381.7779166666 7.428473283875491 0.021783067040502646
2459381.7779282406 7.364752256766562 0.022441467794249714
2459381.7779398146 7.3969066994676345 0.02215059394345102
2459381.7779398146 7.382437881585772 0.022140134499684248
2459381.777951389 7.399203637026397 0.022249296182636245
2459381.777962963 7.39855554205266 0.023223370000953997
2459381.777974537 7.383902418458997 0.021254006632435096
2459381.777986111 7.361060871618611 0.022014979492401363
2459381.777997685 7.371913937780335 0.021766968900987713
2459381.778009259 7.403014970497373 0.02223177761617746
2459381.778009259 7.402657048237633 0.022061223305092515
2459381.778020833 7.470659127870415 0.023032806462170395
2459381.7780324076 7.457093308838293 0.023254370933665423
2459381.7780439816 7.435595016564947 0.022825082086667614
2459381.7780555557 7.401890303438043 0.0230319829887465
2459381.7780671297 7.453968081719515 0.023227054774036013
2459381.7780671297 7.469412446723557 0.022465784214451775
2459381.7780787037 7.510144741092593 0.02190058575650453
2459381.7780902777 7.4352828401649385 0.022841007240094663
2459381.7781018517 7.493767882659477 0.022656428393900002
2459381.7781134257 7.506608279201525 0.022840491212021058
2459381.778125 7.457130551546046 0.0225345874057813
2459381.778136574 7.588363802025888 0.022281457329877474
2459381.778136574 7.487969731581868 0.02258874291307615
2459381.778148148 7.564843305109579 0.02330583679370708
2459381.778159722 7.516615754710968 0.022764209586385694
2459381.778171296 7.418989841766586 0.02244360553003936
2459381.7781828702 7.434654799904204 0.021812747624064946
2459381.7781944443 7.4413624661670985 0.023018847816047325
2459381.7782060187 7.395856667308201 0.022476133063219855
2459381.7782060187 7.41629591352035 0.022501307226749798
2459381.7782175927 7.344882105060255 0.0228434354672507
2459381.7782291668 7.391702192180394 0.022622032548773683
2459381.7782407408 7.4305255504727485 0.02342273564660432
2459381.778252315 7.397070054814042 0.02214796760339291
2459381.778263889 7.428318688080052 0.021595718328896545
2459381.778263889 7.434159207375568 0.02173553923392292
2459381.778275463 7.464009300547814 0.023354409640063325
2459381.778287037 7.436464857417744 0.022676118161673916
2459381.7782986113 7.463399946709017 0.02221631616555537
2459381.7783101853 7.446224536169541 0.02179645490370131
2459381.7783217593 7.373810058720184 0.022883504506064942
2459381.7783333333 7.42791407798791 0.022216329037427134
2459381.7783333333 7.383442397862846 0.02279105254776128
2459381.7783449073 7.370036319038726 0.021522137857761994
2459381.7783564813 7.359554115500964 0.022671603008131588
2459381.7783680554 7.383590750823532 0.023073414567046036
2459381.77837963 7.456519744118949 0.022008552054302525
2459381.778391204 7.419384001025521 0.024055458861068815
2459381.778391204 7.359444400185308 0.022421319261533984
2459381.778402778 7.485328299973385 0.024231172241282198
2459381.778414352 7.459015238455453 0.02338771584886594
2459381.778425926 7.449884914307689 0.024435939108454863
2459381.7784375 7.450663846535584 0.024318961339897104
2459381.778449074 7.389603555933754 0.023626410434728108
2459381.7784606484 7.3874851678319695 0.02299819208178431
2459381.7784606484 7.380943834680655 0.02311252300875295
2459381.7784722224 7.404663474469097 0.023875476737149837
2459381.7784837964 7.422137531170859 0.02324768115942271
2459381.7784953704 7.37025636636669 0.023297522410681316
2459381.7785069444 7.472506810988334 0.024589898127955576
2459381.7785185184 7.393711596486161 0.023200634696377283
2459381.7785185184 7.467620932176982 0.023920358705855314
2459381.7785300924 7.430423534497881 0.022367829794158443
2459381.7785416665 7.469975531702352 0.02301844287017681
2459381.778553241 7.404135431357951 0.022054112405594094
2459381.778564815 7.419667127718095 0.022204144198401096
2459381.778576389 7.391164075741847 0.022734314369967396
2459381.778587963 7.468370163910584 0.022690839856598286
2459381.778587963 7.46725933698299 0.02198877019626928
2459381.778599537 7.430231114263109 0.022246312553329976
2459381.778611111 7.370438873289749 0.022662853586670882
2459381.778622685 7.368057666745549 0.022595162495461375
2459381.7786342595 7.499928146312469 0.022002206432301896
2459381.7786458335 7.373676769187811 0.02153155121914108
2459381.7786458335 7.42198200154398 0.022630941255860626
2459381.7786574075 7.444776923553591 0.02223684894458286
2459381.7786689815 7.449930404362077 0.023017889074384536
2459381.7786805555 7.4811665472692015 0.022917826494065208
2459381.7786921295 7.406808100393948 0.023121513100053913
2459381.7787037035 7.398704072087935 0.023793938541881374
2459381.7787152776 7.4513797416037955 0.023423298718424666
2459381.7787152776 7.434247290795484 0.02369908220748721
2459381.778726852 7.363211522048881 0.024040249666612286
2459381.778738426 7.380179061723575 0.022753413337674586
2459381.77875 7.446632622630038 0.024301978382350684
2459381.778761574 7.4172627689835435 0.02308147759087769
2459381.778773148 7.390546277893388 0.022650144979935408
2459381.778784722 7.421775553607911 0.023324012929422377
2459381.778784722 7.365063068215348 0.022945252971756674
2459381.778796296 7.357464958510918 0.023026410145188123
2459381.7788078706 7.353429569778762 0.02419345191469608
2459381.7788194446 7.29436455515184 0.023172796874545425
2459381.7788310186 7.341476520102693 0.02464452368026118
2459381.7788425926 7.4654447406080875 0.0249950371865765
2459381.7788541666 7.4358685010906305 0.024873470728073027
2459381.7788657406 7.398446136242181 0.02516843031167164
2459381.7788773146 7.412653478267763 0.02443485035693029
2459381.7788888887 7.330947266454388 0.02312068927970093
2459381.778900463 7.297568621929742 0.023745704422860992
2459381.778912037 7.417620222752082 0.022796463818497037
2459381.778912037 7.389438536263131 0.023401217562951358
2459381.778923611 7.407075600977051 0.023764655183090514
2459381.778935185 7.362609223280081 0.02280483838159546
2459381.778946759 7.401905875403522 0.02270015201367158
2459381.778958333 7.362514503302523 0.023346781239063075
2459381.778969907 7.3016589131474285 0.02310592468367518
2459381.778969907 7.331073506440155 0.023103095253461506
2459381.7789814817 7.347205249585646 0.022926234527347975
2459381.7789930557 7.2682777732727475 0.022643788537689086
2459381.7790046297 7.345286003278093 0.023523737596993374
2459381.7790162037 7.36728699891098 0.02353067747398044
2459381.7790277777 7.3783018127494335 0.022559841898332
2459381.7790393517 7.343162303976091 0.022914884323828332
2459381.7790393517 7.357780541456761 0.023528527445688705
2459381.7790509257 7.383360327453674 0.022662681976470384
2459381.7790625 7.351802565657777 0.023092499817524884
2459381.7790740742 7.419388912119081 0.022985969723622234
2459381.7790856482 7.390657083128393 0.023235533591160023
2459381.7790972223 7.3481731845409035 0.022989949625284382
2459381.7790972223 7.323934177145191 0.02340573999112386
2459381.7791087963 7.419804136567154 0.02409443822674538
2459381.7791203703 7.385540120280294 0.02305277297146186
2459381.7791319443 7.438888893159109 0.024513263559629128
2459381.7791435183 7.457884183358295 0.023553379738900437
2459381.779155093 7.469383850851172 0.022714898148055607
2459381.779166667 7.42713675700094 0.02362579019491996
2459381.779166667 7.36665237067433 0.024059032028665554
2459381.779178241 7.404182544566939 0.023025474677598922
2459381.779189815 7.44151689276872 0.024078054701207437
2459381.779201389 7.461419918889759 0.023240657034872585
2459381.779212963 7.359890205549164 0.02361339344137617
2459381.779224537 7.442337660633776 0.022955572718810578
2459381.7792361113 7.360700626598862 0.02246729190133479
2459381.7792361113 7.412025682009401 0.023110148221197203
2459381.7792476853 7.404841222187209 0.022404745177482897
2459381.7792592593 7.4260665465084434 0.023729306065881743
2459381.7792708334 7.431584058131748 0.023585543486299612
2459381.7792824074 7.438898191343289 0.02293591699115881
2459381.7792939814 7.413366902736674 0.02227137452330591
2459381.7792939814 7.487304486848578 0.022857674061396605
2459381.7793055554 7.387695044314401 0.022080983233821096
2459381.7793171294 7.406655656506367 0.022331831648277026
2459381.779328704 7.414096345304187 0.021984839759359765
2459381.779340278 7.442674663887543 0.021927545674416477
2459381.779351852 7.397964901151949 0.02215740181995133
2459381.779363426 7.416287091986264 0.02234413296100152
2459381.779363426 7.44240129406309 0.023018542325503464
2459381.779375 7.402918769954085 0.02337284207820283
2459381.779386574 7.373261744094852 0.022958109780611215
2459381.779398148 7.400994308677668 0.021756232016567918
2459381.7794097224 7.389507764775053 0.0225751735955145
2459381.7794212964 7.3849925362882045 0.022280926918057695
2459381.7794212964 7.36189928572396 0.022805652208413588
2459381.7794328704 7.365741374548057 0.022855793321802924
2459381.7794444445 7.383316114314916 0.021409548960478267
2459381.7794560185 7.468844085038698 0.02231151299187014
2459381.7794675925 7.390523674585405 0.02242759941021686
2459381.7794791665 7.408007476125969 0.02199856323139462
2459381.779490741 7.421939100805095 0.022988687089576524
2459381.779490741 7.420689036193038 0.021399246160595034
2459381.779502315 7.4128810610080516 0.022569203976534606
2459381.779513889 7.451426452909307 0.0234599704176741
2459381.779525463 7.40555615906229 0.02229200673177612
2459381.779537037 7.369499357506101 0.023507818169315697
2459381.779548611 7.385060602326418 0.022385554094987364
2459381.779560185 7.4521657113683135 0.02276115858993303
2459381.779560185 7.459380627962784 0.023288875029189113
2459381.779571759 7.428902300897827 0.023252344087623673
2459381.7795833335 7.414984792304236 0.023488880672662374
2459381.7795949075 7.446599744254059 0.022048235735534633
2459381.7796064815 7.432146571164833 0.022923640714076755
2459381.7796180556 7.467623128390616 0.022856695156832765
2459381.7796180556 7.440869452013982 0.02222976093668115
2459381.7796296296 7.4138973471116065 0.022822063475653416
2459381.7796412036 7.331096759992557 0.022594199550243145
2459381.7796527776 7.363511905121965 0.02263818866500868
2459381.779664352 7.3986588386383305 0.023319712857716834
2459381.779675926 7.349366899168717 0.023339994445850207
2459381.779675926 7.313581435936826 0.022271847389920885
2459381.7796875 7.359123368181895 0.023463047221434295
2459381.779699074 7.419764834643197 0.023399662492666173
2459381.779710648 7.4545180730268035 0.02295266678084098
2459381.779722222 7.365543046692678 0.023192128019316985
2459381.779733796 7.4592493891692735 0.02398254235421855
2459381.77974537 7.335394424002069 0.02367206564905945
2459381.77974537 7.293291394730221 0.023475623140486734
2459381.7797569446 7.407084520178839 0.0235742619958944
2459381.7797685186 7.358755183528706 0.023034111201770683
2459381.7797800926 7.3568384559584645 0.023292968512509164
2459381.7797916667 7.355329440310951 0.022831257516933767
2459381.7798032407 7.355432616942687 0.022815910781051378
2459381.7798148147 7.3304784936585525 0.023063708230346577
2459381.7798148147 7.392115400401212 0.02383860772621883
2459381.7798263887 7.312710145751496 0.02254860125628299
2459381.779837963 7.295144762541455 0.023132994539708657
2459381.779849537 7.288844824093135 0.023963857310520233
2459381.779861111 7.3614831670756535 0.023875053717956424
2459381.779872685 7.322202208846957 0.02337726402742399
2459381.779872685 7.270531477564043 0.02321246135795696
2459381.779884259 7.38878267461554 0.024674353867239512
2459381.779895833 7.39001162141214 0.024280733365297253
2459381.7799074072 7.433736063208859 0.023787716385855445
2459381.7799189813 7.455153084699892 0.024297332431818787
2459381.7799305557 7.448152922328142 0.023700508600707822
2459381.7799421297 7.424533467645179 0.023989138138607626
2459381.7799421297 7.401186700857164 0.02351525433594119
2459381.7799537037 7.42743554012045 0.022418321452838747
2459381.7799652778 7.399335801145869 0.023652869066066156
2459381.779976852 7.33671262068833 0.022827958269132732
2459381.779988426 7.396889607286854 0.023055578237837413
2459381.78 7.4339456580588665 0.023031650726733733
2459381.7800115743 7.414395626696019 0.02314200057098044
2459381.7800115743 7.3837191643195075 0.023153708395307167
2459381.7800231483 7.561609685247974 0.024188621891275294
2459381.7800347223 7.440489587994619 0.02209875253807383
2459381.7800462963 7.383656098868298 0.02283439364553115
2459381.7800578703 7.436306866582714 0.023202857982342635
2459381.7800694443 7.452604825031503 0.02348788774388144
2459381.7800694443 7.4013518391162245 0.023151606013671625
2459381.7800810183 7.382280462244968 0.02337814464022133
2459381.780092593 7.390214794705787 0.02206477547610485
2459381.780104167 7.414197721156495 0.023856423763767415
2459381.780115741 7.425817269094954 0.0231124449297263
2459381.780127315 7.409230098235434 0.024096861104951444
2459381.780138889 7.351702806034948 0.022656900506078992
2459381.780138889 7.365282849743266 0.022789393377043936
2459381.780150463 7.443788669218303 0.023627662802812834
2459381.780162037 7.4316220832996 0.023980273010759764
2459381.780173611 7.43824947596478 0.023701846978958014
2459381.7801851854 7.433874820605824 0.023414307370197264
2459381.7801967594 7.4866864556879085 0.024170311574744106
2459381.7802083334 7.376490918585424 0.023210793430331295
2459381.7802083334 7.373210728275612 0.02356702000124672
2459381.7802199074 7.470889131948767 0.023725166203444885
2459381.7802314814 7.447205485249921 0.023444348648089128
2459381.7802430554 7.411003148988285 0.023474957578542927
2459381.7802546294 7.438376092159651 0.0227660103639183
2459381.780266204 7.402266580293246 0.023188928200451916
2459381.780266204 7.341819714973895 0.02313153467121231
2459381.780277778 7.364618074061885 0.022017609675841654
2459381.780289352 7.409115922375261 0.022851826414659944
2459381.780300926 7.352525193023024 0.023309213114878508
2459381.7803125 7.396087904965575 0.022553481164551897
2459381.780324074 7.4001447529580515 0.02295036745387392
2459381.780335648 7.383834131151459 0.02309037653908549
2459381.780335648 7.347958298214446 0.023012165677362202
2459381.780347222 7.394612915427902 0.024131828276237485
2459381.7803587965 7.360394303197874 0.023533393280028667
2459381.7803703705 7.398085686758351 0.02281351915411727
2459381.7803819445 7.341150679841614 0.02257617692515379
2459381.7803935185 7.4252055595253585 0.023461019863503255
2459381.7803935185 7.430600113006903 0.02370770940219181
2459381.7804050925 7.396525212390585 0.024533901314782138
2459381.7804166665 7.407726642501866 0.024243688817596094
2459381.7804282405 7.392452214749702 0.023479088839145533
2459381.780439815 7.398645052041647 0.023050240629607564
2459381.780451389 7.426888766567589 0.02397713146288588
2459381.780462963 7.404090413843902 0.023140945182021127
2459381.780462963 7.405122771874299 0.023431228299070184
2459381.780474537 7.358635094840261 0.022577698012917112
2459381.780486111 7.388947423662866 0.023482316747339124
2459381.780497685 7.34741751877415 0.023628652990259454
2459381.780509259 7.393349519946656 0.024371081067466025
2459381.7805208336 7.428638098206714 0.023276501395740147
2459381.7805208336 7.4456531563648545 0.02288844780430751
2459381.7805324076 7.393701436124235 0.023618879954255975
2459381.7805439816 7.343271506334241 0.0226787960977693
2459381.7805555556 7.337073958496112 0.022629362465109562
2459381.7805671296 7.366795135786673 0.022782926307105995
2459381.7805787036 7.405166462251283 0.023008527052080195
2459381.7805902776 7.313517570539356 0.022613748372167078
2459381.7805902776 7.320605774382096 0.02286671892772441
2459381.7806018516 7.394429668747782 0.023573368749059912
2459381.780613426 7.35109534951117 0.022936686889649255
2459381.780625 7.425472179728945 0.023284330484745302
2459381.780636574 7.4559148166655485 0.022945955755985445
2459381.780648148 7.399441953940676 0.022416294394979445
2459381.780659722 7.38900258831258 0.02373682746283662
2459381.780659722 7.384244569451373 0.022925534355401685
2459381.780671296 7.403224948175658 0.02389714455294184
2459381.78068287 7.39862950779469 0.0238445725326801
2459381.7806944447 7.449113841381419 0.02366433537671006
2459381.7807060187 7.454973945900311 0.02424365962239284
2459381.7807175927 7.420046130661873 0.022851294740422676
2459381.7807175927 7.4403635331697116 0.02311698261878526
2459381.7807291667 7.422980343775412 0.02336272405858593
2459381.7807407407 7.436404000498064 0.02259748562391175
2459381.7807523147 7.403296149816815 0.022439855597940334
2459381.7807638887 7.409199839213286 0.024224685801552934
2459381.7807754627 7.399771101279163 0.023483162883144865
2459381.780787037 7.408821320726822 0.02386274289690937
2459381.780787037 7.384638561769283 0.023227575239695146
2459381.780798611 7.394892620615619 0.022982165036793803
2459381.7808101852 7.4529386006120815 0.0229083371554337
2459381.7808217593 7.39937460664012 0.022756134900909934
2459381.7808333333 7.4267091302622825 0.023733787428111445
2459381.7808449073 7.40995223027915 0.02398533787056261
2459381.7808449073 7.365449423173241 0.02273076314897027
2459381.7808564813 7.433803003038885 0.02391407357757171
2459381.7808680558 7.3866814645654175 0.02433857867724154
2459381.78087963 7.39519916496707 0.02384237098389462
2459381.780891204 7.370923594636687 0.02376487978358102
2459381.780902778 7.382667719857907 0.02370209846678131
2459381.780914352 7.394888419461929 0.024090241739117273
2459381.780914352 7.349395505921973 0.02361545633576276
2459381.780925926 7.420136150206097 0.022643233930801386
2459381.7809375 7.448888593804399 0.023109018033824053
2459381.780949074 7.479727633642519 0.024088917599161323
2459381.7809606483 7.378818445792073 0.02314295539625153
2459381.7809722223 7.418681764493569 0.023326379696360273
2459381.7809722223 7.407450787304557 0.023021987605337847
2459381.7809837963 7.443751967567178 0.02378414291246421
2459381.7809953704 7.355718023865982 0.022651323672359166
2459381.7810069444 7.404824011161506 0.023449877276016422
2459381.7810185184 7.3450206005217185 0.024728765676218314
2459381.7810300924 7.385184903593296 0.023367233310243984
2459381.781041667 7.43059614181833 0.024023550919480448
2459381.781041667 7.367465681508354 0.02367425128462514
2459381.781053241 7.43358109206499 0.02335669349179336
2459381.781064815 7.357344858030145 0.02416507469401897
2459381.781076389 7.396190168228682 0.02450475157075507
2459381.781087963 7.379313962394964 0.02419873614566088
2459381.781099537 7.308729414638392 0.0237374485120089
2459381.781111111 7.403658401674366 0.024624633662474023
2459381.781111111 7.3905319997454955 0.024285827944256967
2459381.7811226854 7.409334328182433 0.023603764688567994
2459381.7811458334 7.389113528095748 0.023421359276135627
2459381.7811689815 7.430389714329682 0.024599047768473777
2459381.7811689815 7.382602293347062 0.024560019874188738
2459381.7811805555 7.370542958781139 0.02369013709805023
2459381.7811921295 7.366142759711145 0.023931396420043653
2459381.7812037035 7.414431997685248 0.024054623284316075
2459381.781215278 7.434275680221403 0.024730582969452627
2459381.781226852 7.405683189862612 0.02406046095624974
2459381.781238426 7.425921960016789 0.024046044685212774
2459381.781238426 7.370990490080209 0.024240084958456153
2459381.78125 7.37588776976859 0.024153879327966914
2459381.781261574 7.3782763701982175 0.02384343783389793
2459381.7812962965 7.433033493521802 0.024660758582877283
2459381.7812962965 7.441225924961167 0.024874548516629992
2459381.7813078705 7.4104099221378545 0.024859406785963184
2459381.7813194445 7.3683655148989855 0.02453648031029287
2459381.7813425926 7.365172342815415 0.024881139922093277
2459381.7813541666 7.41920386546519 0.02428356935433576
2459381.7813657406 7.368717039231673 0.025183129284200873
2459381.7813773146 7.427695093748832 0.02503270455772926
2459381.781388889 7.378551018795862 0.02446754653953509
2459381.781400463 7.400306640982934 0.025172329204886414
2459381.781412037 7.442780393826053 0.02487289333819241
2459381.781423611 7.35602773063349 0.02503276957668469
2459381.781435185 7.396526264817839 0.02474050992522071
2459381.781446759 7.364602366104683 0.025070720106412998
2459381.781458333 7.411334778949283 0.02426538403711084
2459381.7814699076 7.3775311666014565 0.024506284413833464
2459381.7814814816 7.363317234531153 0.024755289049447345
2459381.7815162037 7.317083832430829 0.023562789461050816
2459381.7815277777 7.348225183270878 0.02508252966853085
2459381.78162037 7.403992069538627 0.02485614271335828
2459381.78162037 7.334557564552804 0.025072486695861464
2459381.7817245373 7.392069143536557 0.023970449615171606
2459381.7817361113 7.4121100814098435 0.024793582167319445
2459381.7817476853 7.448008118741881 0.02431833462243126
2459381.7817476853 7.39537573815736 0.024523089056620772
2459381.7817708333 7.414793361199968 0.025044221911930134
2459381.7817824073 7.387463381444436 0.02423361041008704
2459381.7817939813 7.453138998095258 0.024750869767709443
2459381.7818055553 7.374780584328627 0.023624066266002986
2459381.78181713 7.44976016061447 0.024344518190400108
2459381.78181713 7.403244325969847 0.024995525043765576
2459381.781851852 7.381384633973156 0.024180461043711333
2459381.781875 7.395855448125892 0.02512525587278481
2459381.7819097224 7.441863839157812 0.024975115965184726
2459381.7819675924 7.390673874498167 0.025128130527715647
2459381.782025463 7.3663116138664995 0.024805745194086463
2459381.7821296295 7.340437744984075 0.02469398301752459
2459381.7821875 7.438085193422782 0.025055311175466232
2459381.782233796 7.427058104683723 0.025049860045740977
2459381.7822453706 7.444587017215315 0.02469920313779959
2459381.7822685186 7.403635826097315 0.0248740160198691
2459381.7822800926 7.37518255704632 0.02435053693407184
2459381.7822916666 7.356295432355851 0.0246048998070991
2459381.7823032406 7.380000626199634 0.025150246100093934
2459381.782337963 7.457966363380302 0.02459158117969011
2459381.782349537 7.463357874030419 0.024784389568769993
2459381.782372685 7.422419856372049 0.02471611617891118
2459381.782384259 7.435719517351667 0.02463357466226279
2459381.782395833 7.456565002991526 0.024728307049310807
2459381.782395833 7.487615615046415 0.02483616945178245
2459381.7824189817 7.45127042434279 0.024350760311649067
2459381.7824305557 7.339524118871846 0.024553864343923034
2459381.7824537037 7.387825460475599 0.024793262434179522
2459381.7824652777 7.4088372516749414 0.02452824260005813
2459381.7824768517 7.377217172910195 0.024692133609570864
2459381.7824884257 7.3636613157827115 0.024518209955148515
2459381.7825 7.359692789067673 0.024512188750538285
2459381.782511574 7.373262386527949 0.024939380716953688
2459381.782523148 7.442527935039478 0.025126654208251005
2459381.782523148 7.455994082638482 0.025168703971215414
2459381.7825347222 7.431133020810917 0.024963763651751427
2459381.7825462963 7.378032968031211 0.024967875969584167
2459381.7825578703 7.439092436142224 0.02505206440361594
2459381.7825810187 7.396804772014176 0.024068878231634963
2459381.7825925928 7.398684733806394 0.02510359471611512
2459381.7825925928 7.466794011517137 0.02485432773293544
2459381.782627315 7.3476043879436945 0.024275508505898984
2459381.782650463 7.36312484251262 0.024994783304043134
2459381.7827083333 7.4006981005312875 0.025037104984471557
2459381.7827314814 7.4604302577306365 0.025037235643219524
2459381.782789352 7.369156544178046 0.02500625665111712
2459381.782800926 7.424868376790825 0.02473974190529637
2459381.7828125 7.377659759764385 0.025138272213290652
2459381.7828819444 7.398528292201115 0.023329226897084464
2459381.7829166665 7.363337471708443 0.024531584746186066
2459381.782928241 7.33898704537578 0.02437183058427003
2459381.783009259 7.367784605590109 0.02489786111075345
2459381.783113426 7.397694815475927 0.02436745359909863
2459381.783148148 7.418539125443314 0.023868089766837675
2459381.783171296 7.449417103428744 0.024762097022958927
2459381.7831828706 7.454258559119137 0.024194478435748953
2459381.7832060186 7.421384543868331 0.023999109961318054
2459381.7832175926 7.461748317528765 0.024354709167675327
2459381.7832291666 7.434078285248799 0.02481986884954905
2459381.7832407407 7.377255121665178 0.023746100786407
2459381.7832407407 7.39740141349563 0.024320634633682024
2459381.7832523147 7.433876725497927 0.024856459646100896
2459381.7832638887 7.439705480486052 0.025045805176488505
2459381.783287037 7.420247772837972 0.024110140861446267
2459381.783298611 7.419507325963569 0.024841885815773568
2459381.783321759 7.447176063550828 0.025108582585667196
2459381.783333333 7.432456420488113 0.024012508920744073
2459381.783344907 7.453488544083807 0.024839320211036586
2459381.7833564817 7.408811547284105 0.025128705916861303
2459381.7833680557 7.431140396270792 0.024584681849082808
2459381.7833796297 7.409109787336413 0.024275971749049555
2459381.7833912037 7.358264144154604 0.024649053384819833
2459381.7834259258 7.397964870337749 0.0243428018302709
2459381.7834259258 7.375727279766767 0.02436921905499877
2459381.7834375 7.331220007010216 0.02466480860027233
2459381.7834490743 7.3734324719603075 0.02466556411906539
2459381.7834606483 7.401710753313851 0.024442983744095488
2459381.7834722223 7.430414899789565 0.02502670560702304
2459381.7834837963 7.47284369576949 0.02495447207631855
2459381.7834953703 7.4186952484250925 0.02468771206447593
2459381.7834953703 7.441397366836479 0.024580738130497007
2459381.783564815 7.445199193602025 0.02508722638934143
2459381.783599537 7.378558242467993 0.02443272228083081
2459381.7836111113 7.377551676335073 0.023976481464990807
2459381.7836226854 7.358707769434836 0.025069241724681075
2459381.7836226854 7.363551962014998 0.024836145313247772
2459381.7836574074 7.379975602632409 0.025017009309369297
2459381.7836805554 7.403777738500499 0.02501600996602112
2459381.7849537036 7.393487582268032 0.025078947789708244
2459381.785034722 7.366723598487472 0.025088922123463687
2459381.785069444 7.4506389032590485 0.025136047623539107
2459381.7851041667 7.3905439092737675 0.024044068486062727
2459381.7852314813 7.449281135157475 0.025049016907166894
2459381.7855324075 7.403843786698022 0.024927444835641698
2459381.786261574 7.41526225601985 0.02499374275490695
2459381.787175926 7.462956523673193 0.02509281240981126
2459381.7872337964 7.355793833456519 0.024800155273914253
2459381.7872337964 7.338237560693492 0.02510025817636388
2459381.7872453704 7.4167349252948265 0.024422186413011596
2459381.7872569445 7.44706286160991 0.024077444250804533
2459381.7872685185 7.411739811333942 0.02388325351939013
2459381.7872800925 7.428827898591785 0.023808753005941704
2459381.7872916665 7.4215685640020395 0.023871011810973824
2459381.787303241 7.389956532413081 0.024218562324115324
2459381.787303241 7.376954377901378 0.024899550183468858
2459381.787314815 7.397508583491841 0.023611002354014823
2459381.787326389 7.430214168249154 0.024872671425788594
2459381.787349537 7.451105324692549 0.024037771169086012
2459381.787361111 7.3717745797549545 0.023835071339981168
2459381.787372685 7.448136635119959 0.024069112320420086
2459381.787372685 7.460614753564406 0.02392150521821835
2459381.787384259 7.523254084285875 0.023436304376963202
2459381.7873958335 7.490743705870281 0.023755597099060825
2459381.7874074075 7.491690046147743 0.024677768589082865
2459381.7874189815 7.452129902581933 0.023927462281946622
2459381.7874305556 7.489735923767319 0.024843592476871033
2459381.7874421296 7.409165873594072 0.02427564165251689
2459381.7874652776 7.390240932192291 0.0248525462698163
2459381.787488426 7.405526362513908 0.025071311364864114
2459381.7875 7.374409282557717 0.024882985891057845
2459381.7875694446 7.356169990796372 0.024908479069482216
2459381.7876273147 7.353544989529676 0.024978005375444246
2459381.7876388887 7.422244025240247 0.024965530902015618
2459381.787650463 7.4149978550842155 0.02450429494741043
2459381.787685185 7.38719250579178 0.0239638782000366
2459381.787696759 7.422774433148088 0.02497047060696393
2459381.787696759 7.397573523335308 0.024381245471968026
2459381.787708333 7.413858673925243 0.024347413175300068
2459381.7877430557 7.413961608136419 0.023690466533394506
2459381.7877546297 7.405433086089643 0.024631738226118586
2459381.7877546297 7.466395823674376 0.024681600235016178
2459381.7877662037 7.432591081355347 0.022373762559837543
2459381.7877777778 7.445998083788919 0.022877222251026664
2459381.787789352 7.376892175271316 0.02343496748944892
2459381.787800926 7.4349517953021715 0.023589426183154672
2459381.7878125 7.331194284810366 0.02298676601965859
2459381.7878240743 7.430825749190556 0.023887995520861773
2459381.7878240743 7.362727037014241 0.0241884097246819
2459381.7878356483 7.385597974640867 0.023758573706220507
2459381.7878472223 7.353516162469458 0.023288234039813917
2459381.7878587963 7.352987658904529 0.02473531773567348
2459381.7878703703 7.36431107477645 0.023803155390211325
2459381.7878819443 7.374633332359374 0.024308160847663452
2459381.7878935183 7.442514610284822 0.023918299769472358
2459381.7878935183 7.418156350673258 0.02375353430451312
2459381.787905093 7.407239553762605 0.02413904622397319
2459381.787916667 7.3715858981144295 0.02353115948483179
2459381.787928241 7.412571285936845 0.02313709127606213
2459381.787939815 7.425692907353841 0.023643278530592157
2459381.787951389 7.486302600465 0.024741983105037463
2459381.787962963 7.450293567054348 0.024189828994322645
2459381.787974537 7.436637149444928 0.023597717588047153
2459381.7879976854 7.399254740025369 0.024026740864485436
2459381.7880092594 7.4203360192365215 0.024331888276947634
2459381.7880208334 7.376156756811109 0.02409958868786498
2459381.7880208334 7.37982271440383 0.02363755382053765
2459381.7880324074 7.370700460572702 0.02472233473194729
2459381.7880439814 7.412677801431669 0.02393460443644982
2459381.7880555554 7.3748304345852285 0.025177393933817804
2459381.788078704 7.394179044719238 0.02451331529861987
2459381.788078704 7.3939335409231335 0.02471328214921211
2459381.788101852 7.380823353655091 0.025132329711683603
2459381.788113426 7.352630948986691 0.02448662611821652
2459381.788125 7.368777461334498 0.024872603433053416
2459381.788136574 7.3151094673473755 0.02457809560009006
2459381.7881712965 7.4250398444808505 0.025072246340654174
2459381.788310185 7.434418433900867 0.024751299776255602
2459381.788321759 7.432995517668448 0.02453479559766034
2459381.7883333336 7.457799307895649 0.024415467247016587
2459381.7883449076 7.457117267903322 0.024612208455192682
2459381.7883680556 7.413412253621753 0.024241201763942274
2459381.7883796296 7.429276262230325 0.025049827683155296
2459381.7883912036 7.451232756639004 0.024481594409139166
2459381.7884027776 7.470520867815261 0.024523418859811293
2459381.7884027776 7.423293649716213 0.02466743229606789
2459381.7884143516 7.455575309459719 0.024834416311465223
2459381.7884375 7.454324805047766 0.024719083963567597
2459381.788449074 7.444166552220898 0.025182018285039354
2459381.788460648 7.417757082394995 0.024178180318008627
2459381.788472222 7.399882056272376 0.023772701696262038
2459381.788472222 7.467561642508671 0.024463142549360342
2459381.78849537 7.415862336233089 0.02456803098927995
2459381.7885069447 7.428955629501297 0.024961707079449412
2459381.7885532407 7.3908970786331 0.02496131502834909
2459381.7885648147 7.44063349193492 0.024993714259480163
2459381.788599537 7.485584997873812 0.024704840312468963
2459381.788599537 7.361816705684245 0.024627992981140892
2459381.7886458333 7.4616376713666215 0.025147925786141802
2459381.78869213 7.421837368200078 0.02475308900321084
2459381.788703704 7.447749003750039 0.024117724958118755
2459381.788738426 7.4233825120798445 0.024977286645391582
2459381.78875 7.402602532800732 0.024534485008447408
2459381.788761574 7.395149832226676 0.02466877835344613
2459381.7887847223 7.409397495518621 0.023997626397336786
2459381.7887962963 7.451399918834455 0.02450608560612967
2459381.7888078704 7.456048068980958 0.024795942395757657
2459381.7888310184 7.469519248057563 0.024516361966416652
2459381.788877315 7.402933338683915 0.024793061599269996
2459381.788888889 7.413557570386964 0.02506293867719554
2459381.788900463 7.392540915461434 0.024271437046912727
2459381.788923611 7.446861611493836 0.024601223935653404
2459381.7889351854 7.431730697645613 0.02432310289903668
2459381.7889699074 7.347309465853514 0.024464713239063386
2459381.7889814815 7.422099760074272 0.023724397185179786
2459381.7889814815 7.3993267251870956 0.023789664894986472
2459381.7889930555 7.41261947983807 0.02487690709688765
2459381.7890046295 7.423906385053399 0.024979821083657257
2459381.7890162035 7.3884965040598685 0.025039661411315813
2459381.789039352 7.465578711554586 0.02474877078090179
2459381.789050926 7.329642732392322 0.024164831231695858
2459381.789050926 7.475429930451544 0.024775489203934575
2459381.7890625 7.400707460401402 0.024941386164888717
2459381.789074074 7.396008569489735 0.024988767234537385
2459381.789085648 7.414706329473192 0.023958491678187737
2459381.789097222 7.394658381646086 0.024503399626100656
2459381.7891203705 7.397401392298723 0.02477315514133586
2459381.7891203705 7.432766499712735 0.024609129450927962
2459381.7891319445 7.452547682323334 0.024821191792050196
2459381.7891435185 7.385725650990595 0.02500589150946221
2459381.7891666666 7.423817685322768 0.02515134135951279
2459381.7891782406 7.332909571631908 0.024351438932805326
2459381.7891898146 7.420222487292636 0.024931134953154573
2459381.789201389 7.4889402911846785 0.024751635469132848
2459381.789212963 7.4762874802587875 0.024287845351824735
2459381.789224537 7.370800699514921 0.023119474846023953
2459381.789236111 7.473276388099985 0.024706486252039615
2459381.789247685 7.395681617064999 0.024894779261037604
2459381.789247685 7.459646272955642 0.024838925324734137
2459381.789259259 7.438438115093377 0.02472245822815685
2459381.789270833 7.4331779890954435 0.0230907141884743
2459381.7892939816 7.372932598867274 0.024175843419059092
2459381.7893055556 7.437838490994449 0.024459857004975223
2459381.7893055556 7.3940722841990345 0.023508525316253033
2459381.7893171296 7.3933128239817885 0.024621270289698596
2459381.7893287037 7.430106482907838 0.02298630020603679
2459381.7893402777 7.446067597068274 0.02445098391030501
2459381.7893518517 7.384803633461973 0.02478796494544515
2459381.789363426 7.425777406638775 0.024644011781577827
2459381.789375 7.385065148090907 0.02374905473268453
2459381.789375 7.464356066738691 0.023927460829427427
2459381.789386574 7.4436045542511 0.024323463797122878
2459381.789398148 7.434341977041961 0.02400385942360925
2459381.789409722 7.442809369031573 0.024153038812201016
2459381.789421296 7.4646878015038505 0.024444885145337707
2459381.78943287 7.42131153073623 0.02331468351765451
2459381.7894444442 7.453372206613035 0.023169865796646223
2459381.7894444442 7.415218637752468 0.023223268196713553
2459381.7894560187 7.393206291808304 0.023726830728280097
2459381.7894675927 7.4240879606238 0.023144462181753464
2459381.7894791667 7.431297195255003 0.023710451560608383
2459381.7894907407 7.422228758126789 0.023970933103388232
2459381.7895023148 7.443102317821617 0.02411331593796417
2459381.7895023148 7.403205477185673 0.02333378525614032
2459381.789513889 7.4446574118485165 0.024793579519935917
2459381.789525463 7.456066092431253 0.02322996246007658
2459381.7895370373 7.437814457357887 0.023339553669379867
2459381.7895486113 7.427494788156793 0.02370331041025525
2459381.7895601853 7.409455076736218 0.023820251456292782
2459381.7895717593 7.427746300869901 0.024450271291325067
2459381.7895717593 7.37676746143507 0.02405026880690739
2459381.7895833333 7.4213051537445525 0.023291132534076248
2459381.7895949073 7.457698055717857 0.02407199579010678
2459381.7896064813 7.409639433917289 0.02407308541003285
2459381.7896180553 7.448452990865364 0.023490307144541086
2459381.78962963 7.432714727840929 0.023472782594392328
2459381.78962963 7.423587409389882 0.023305135282056178
2459381.789641204 7.375954713065306 0.023593390548532957
2459381.789652778 7.416723360844622 0.024003430440661833
2459381.789664352 7.3859961898829285 0.02465444321728988
2459381.789675926 7.434866255837757 0.024805822955359286
2459381.789699074 7.373235002880285 0.02454880108139856
2459381.7897106484 7.380139464016319 0.02486299409300081
2459381.7897685184 7.445858977484467 0.02501390808426541
2459381.789988426 7.43493040252176 0.024248263598522047
2459381.790023148 7.379810947385882 0.02434712822115615
2459381.790023148 7.419011239219372 0.025027453160474056
2459381.790034722 7.377310280160141 0.02427557987338035
2459381.7900810186 7.387067847550022 0.025074568943620056
2459381.7903125 7.423306570267024 0.02518150632954457
2459381.790578704 7.456014148916165 0.02516464260804693
2459381.7906712964 7.432269360595309 0.025130923940188746
2459381.7906828704 7.422240180911504 0.025139180642099003
2459381.7907291665 7.4452634946622664 0.024864747613105184
2459381.790821759 7.3994085000947765 0.02499645761611486
2459381.7908449075 7.434454205941125 0.024850346235189873
2459381.7908564815 7.454929873954728 0.024942903101144474
2459381.7908680555 7.41691879833201 0.024999320885234277
2459381.7908796296 7.404406342242761 0.024569542201393388
2459381.7908912036 7.4500561636735965 0.02431928539234011
2459381.790914352 7.418268165227906 0.025078129459516596
2459381.790925926 7.421868084867541 0.02480403874516507
2459381.790925926 7.419134775961024 0.025174620107719252
2459381.7909375 7.509268235230578 0.024665157428428893
2459381.790949074 7.42030339170516 0.024332678128426318
2459381.790960648 7.469433133327462 0.023761038915156126
2459381.790972222 7.440586253638197 0.024235148362216484
2459381.790983796 7.422074751092668 0.02425868510111571
2459381.7909953706 7.478805940069388 0.024830701118947324
2459381.7910069446 7.463703026130781 0.025026999463665787
2459381.7910185186 7.428003858945389 0.025155453518442183
2459381.7910300926 7.434271566935046 0.024004742611186125
2459381.7910416666 7.450694840712342 0.023552456429488937
2459381.7910532407 7.418153912525786 0.02426296304861794
2459381.7910532407 7.337463845077742 0.024276682359601384
2459381.7910648147 7.423626057771638 0.02431653549237164
2459381.7910763887 7.385892998671001 0.023726101205553306
2459381.791087963 7.40555881985532 0.02379348258302714
2459381.791099537 7.385853267216901 0.024245927343812604
2459381.791111111 7.40977523688117 0.025135788679177436
2459381.791111111 7.410660832271216 0.024811891054319444
2459381.791122685 7.375842228639722 0.02393863537988291
2459381.791145833 7.398388102629034 0.024115462543042244
2459381.791157407 7.379091277095042 0.02508410471600765
2459381.7911689817 7.398591137155052 0.025166280693295337
2459381.7911805557 7.472321951407166 0.024403454519070993
2459381.7911805557 7.45647353720202 0.02490520916924641
2459381.7911921297 7.504857658424693 0.024542908701956457
2459381.7912152777 7.453661697157114 0.024679004318263375
2459381.7912268518 7.403168528021621 0.024321658042203972
2459381.7912384258 7.466773541018919 0.0245242964744071
2459381.79125 7.4791810257084075 0.023751133145362414
2459381.79125 7.449410778216161 0.024285884341246497
2459381.7912731483 7.460154885211808 0.02429006524121632
2459381.7912962963 7.454832638625933 0.02405252625778772
2459381.7913078703 7.418669369736729 0.02445900459444869
2459381.7913194443 7.375469409799638 0.024668725087642215
2459381.7913310183 7.436872734098823 0.02446162646165576
2459381.791354167 7.389873877843068 0.024383145421485203
2459381.791365741 7.396651126375041 0.02458164190821846
2459381.791377315 7.327088258414384 0.024280839443914633
2459381.791400463 7.381596248619496 0.0245146931456531
2459381.791412037 7.378384521194762 0.023458979695271612
2459381.7914236113 7.382638127774023 0.02471500528371828
2459381.7914351854 7.392807441680884 0.02404771399416987
2459381.7914467594 7.375957651645066 0.024418514540171677
2459381.7914467594 7.375279955148842 0.025114506429146883
2459381.7914583334 7.402333773843449 0.02506121504529327
2459381.7914699074 7.430897765408148 0.02465934124734586
2459381.7914814814 7.43056144071405 0.024677287977077952
2459381.7914930554 7.357333451895729 0.025084235534804464
2459381.7915046294 7.3694226367264415 0.025137877173927178
2459381.7915046294 7.414788190316876 0.024945879037368116
2459381.791516204 7.3783863535607965 0.024604602682335896
2459381.791539352 7.457182794010618 0.024910461653995526
2459381.791550926 7.467952965324781 0.024549356185177236
2459381.7915625 7.384119674025665 0.02508750621231199
2459381.791574074 7.41839628701758 0.02502212085537052
2459381.791574074 7.434961519486577 0.02488858386868879
2459381.791585648 7.4159297434658304 0.024748723410137403
2459381.7915972224 7.425563308006018 0.025078893176920244
2459381.7916203705 7.461121719289417 0.02452978384856364
2459381.7916319445 7.404369391475718 0.025100721521966643
2459381.7916319445 7.414197879783154 0.02504142135793105
2459381.7916435185 7.451225305641301 0.024642985270793942
2459381.7916550925 7.430387186383061 0.024161087746923576
2459381.7916666665 7.388287560125144 0.02403949317033591
2459381.7916782405 7.408937360913023 0.024692707897009166
2459381.791689815 7.385869321584974 0.02450523813084821
2459381.791701389 7.399033709679201 0.024826010963762638
2459381.791701389 7.398780092505787 0.024641822810667114
2459381.791712963 7.358162399582354 0.024294174574310653
2459381.791724537 7.352012108078944 0.025006070879863083
2459381.791747685 7.427033420540764 0.024103163413471122
2459381.791759259 7.421037892618563 0.024397595173282514
2459381.791759259 7.403401369476158 0.023886141503153772
2459381.7917708335 7.419355776540745 0.024685829258987373
2459381.7917824076 7.377391270702749 0.024904293268266296
2459381.7918171296 7.4564681529771955 0.024716058850750715
2459381.7918287036 7.327431475475524 0.02456413187204669
2459381.7918287036 7.349413066085181 0.02380974509373463
2459381.7918402776 7.379760875337888 0.024697775453367165
2459381.7918518516 7.440329957026246 0.02504369096692166
2459381.791863426 7.33652310368267 0.025019318539941993
2459381.791886574 7.341331900485133 0.025094653360120196
2459381.791898148 7.391847138821384 0.024741707061648695
2459381.791909722 7.436352348870579 0.025141433812865384
2459381.791921296 7.413720919813795 0.024843836599414245
2459381.79193287 7.421317090152532 0.02517653866998565
2459381.7919444446 7.394921841885922 0.024070668600098644
2459381.7919560187 7.417341017715217 0.02447716670061446
2459381.7919560187 7.370326224270086 0.024968170239132878
2459381.7919675927 7.444905597276676 0.02394356329011046
2459381.7919791667 7.464536201985376 0.024749505037682983
2459381.7919907407 7.418714300625273 0.02488316596675131
2459381.792060185 7.485919188350418 0.025142073471945484
2459381.7921180557 7.414676198903558 0.02419851183293917
2459381.7921296298 7.349575360177584 0.023684919514390373
2459381.792141204 7.3451611136830754 0.02419589179943087
2459381.792152778 7.389983072914053 0.0250927524888697
2459381.792152778 7.370419582102168 0.025032356702197677
2459381.7921875 7.461997106856644 0.025043293340666576
2459381.7922222223 7.352336443003085 0.02474812096827691
2459381.7922685184 7.395616825583406 0.02514612356133608
2459381.792349537 7.425948217761326 0.02475092607126594
2459381.792453704 7.269892897569334 0.02508302511288573
2459381.792465278 7.32220153262977 0.02514104420739106
2459381.7937384257 7.384731153950516 0.024807949751085974
2459381.793761574 7.430139650603926 0.02512807287169546
2459381.793761574 7.450013016391577 0.024959973444761068
2459381.7938310187 7.397792839567519 0.024934837660376557
2459381.7938657408 7.422223234602886 0.025116945911934186
2459381.7939351853 7.455662058237169 0.025101093591906994
2459381.7939467593 7.450865029879172 0.024899770799591086
2459381.7939699073 7.384410273260806 0.02406951381506416
2459381.7939814813 7.415780064303271 0.024002983051865094
2459381.79400463 7.391970471852033 0.02416563256278362
2459381.794016204 7.343100949273949 0.023603642166517582
2459381.794027778 7.406180060656832 0.024928056833033563
2459381.794027778 7.380093724384591 0.02463327601821314
2459381.794039352 7.383867076342644 0.024858929412891355
2459381.794050926 7.436315232666469 0.024619584980504986
2459381.7940625 7.406860316070916 0.024726433229100196
2459381.794074074 7.4278174372122985 0.022718214501999366
2459381.7940856484 7.3857405031872245 0.02300412812176965
2459381.7940856484 7.425293828041986 0.023055483011098978
2459381.7940972224 7.422192719405456 0.023634523664131966
2459381.7941087964 7.449528318223334 0.024449420289954428
2459381.7941203704 7.431553225823314 0.024219123644875665
2459381.7941319444 7.397123925474555 0.023059178297803535
2459381.7941435184 7.413575491339359 0.022877636841850242
2459381.7941550924 7.44111798737801 0.024444118570988334
2459381.7941550924 7.4684167830333665 0.02419207845668065
2459381.7941666665 7.450885206871496 0.023769203660987656
2459381.794178241 7.403989345219023 0.02317281929515341
2459381.794189815 7.460382910247355 0.024966200217612762
2459381.794201389 7.380709991086259 0.022917056865953758
2459381.794212963 7.395571490532659 0.024151850616483162
2459381.794224537 7.398700493218443 0.02346535518200839
2459381.794224537 7.398083742725285 0.024992643204574595
2459381.794236111 7.406187397978186 0.02407302329210596
2459381.794247685 7.443334649234489 0.023617044551722057
2459381.7942592595 7.410150725701183 0.02371476938405042
2459381.7942708335 7.419556707323225 0.023436609479639978
2459381.7942824075 7.388451325632087 0.023438629829414838
2459381.7942824075 7.377168545694672 0.022531157603416316
2459381.7942939815 7.405784885920933 0.02246023258007079
2459381.7943055555 7.4537829049811775 0.024310516603493506
2459381.7943171295 7.413459472409683 0.024426220936637467
2459381.7943287035 7.442379494871891 0.024495708930195446
2459381.7943402776 7.410931604425548 0.02290569570228387
2459381.794351852 7.414452902952752 0.023244735818361166
2459381.794351852 7.3735598043611335 0.023669999878363653
2459381.794363426 7.430752463923578 0.023677380322817965
2459381.794375 7.438677109701007 0.022735234504827333
2459381.794386574 7.327568522139011 0.022426369747544046
2459381.794398148 7.376833269035248 0.023116947946035617
2459381.794409722 7.386542477958597 0.02249055217642322
2459381.794409722 7.425936992042236 0.023494534457432627
2459381.794421296 7.417162252158252 0.02383443699633392
2459381.7944328706 7.442475992251567 0.023025616247838568
2459381.7944444446 7.3858485427067455 0.023620428199537663
2459381.7944560186 7.380334450080576 0.023006574300885683
2459381.7944675926 7.382815679070393 0.02334920175943728
2459381.7944791666 7.464963005288211 0.022890171517979875
2459381.7944791666 7.399656946708878 0.023184458681190817
2459381.7944907406 7.445128023219865 0.023486995993569664
2459381.7945023146 7.388415406075619 0.02378537625849644
2459381.7945138887 7.3972549801123995 0.023745514030270837
2459381.794525463 7.393870916907129 0.02237033492194496
2459381.794537037 7.359585399823623 0.02412922194617968
2459381.794537037 7.385966368484584 0.022985876328601766
2459381.794548611 7.392753913793796 0.022300955577957127
2459381.794560185 7.369849465485166 0.0231111050817315
2459381.794571759 7.398301008883625 0.02299843683701963
2459381.794583333 7.389567010159822 0.02398445713091381
2459381.794594907 7.384489233125755 0.023347308656033308
2459381.7946064817 7.413887207625328 0.023069320965615783
2459381.7946064817 7.44195207613268 0.023874283740863637
2459381.7946180557 7.4809187710395415 0.0238359526722667
2459381.7946296297 7.477772852800043 0.024032240304196692
2459381.7946412037 7.387838367477539 0.023027414664252895
2459381.7946527777 7.439760469454435 0.024470503548259203
2459381.7946643517 7.466337304550584 0.023249112846735472
2459381.7946759257 7.455643004373383 0.023792410263317285
2459381.7946759257 7.449448246012632 0.02366008212788658
2459381.7946875 7.472681087700377 0.02383367762015253
2459381.7947106482 7.376660890521607 0.024190949268655268
2459381.7947222223 7.457518297193221 0.023152576243842447
2459381.7947337963 7.472659605264595 0.024070290847190274
2459381.7947337963 7.402449709489733 0.02415940840504091
2459381.7947453703 7.456000711334032 0.02447887529745389
2459381.7947569443 7.466702064207449 0.023788766974009713
2459381.7947685183 7.434707793214595 0.023825946701461313
2459381.794780093 7.33664280583075 0.02195789677536189
2459381.794791667 7.3873887722777445 0.02374234779158831
2459381.794791667 7.338825110315766 0.02342269246925945
2459381.794803241 7.441905047128057 0.024756965713318868
2459381.794814815 7.453046320570048 0.024879902321592616
2459381.794826389 7.499184842390171 0.023891199194778164
2459381.794837963 7.375853145094282 0.023928887833262122
2459381.794849537 7.444328091443524 0.02419709727517233
2459381.7948611113 7.336458719068099 0.02335984663186938
2459381.7948611113 7.4525909616412305 0.024438088650529703
2459381.7948726853 7.404079368200024 0.024387908797292558
2459381.7948842593 7.384355264945413 0.024535159285754442
2459381.7949074074 7.41144322747614 0.024175036054597674
2459381.7949189814 7.433325324660413 0.024009752617004755
2459381.7949305554 7.4909071651098875 0.024167518631935798
2459381.7949305554 7.508820512485042 0.024726976757981734
2459381.7949421294 7.43715977519419 0.023682772263302804
2459381.794953704 7.441082592344926 0.024085067037831757
2459381.794965278 7.453050204043042 0.02326651525345792
2459381.794976852 7.432895243781872 0.0231747474038555
2459381.794988426 7.408796762881166 0.022116672791683813
2459381.794988426 7.4132734442892145 0.022576587725318797
2459381.795 7.41754467648889 0.02321518003571076
2459381.795011574 7.426254691696671 0.02368666128556702
2459381.795023148 7.402185140684096 0.023461981681851662
2459381.7950347224 7.439853127034103 0.023097234634430253
2459381.7950462964 7.4029817431543234 0.022161770428266052
2459381.7950578704 7.435261554232876 0.023197524793324747
2459381.7950578704 7.447395378421095 0.02271481413581858
2459381.7950694445 7.429312198664376 0.022129972507372704
2459381.7950810185 7.413085146340486 0.02252339209133006
2459381.7950925925 7.369283356501337 0.02218952033017776
2459381.7951041665 7.395115639589052 0.02194970819667994
2459381.795115741 7.372353605440572 0.022136276786003148
2459381.795127315 7.378755995815884 0.022607691072263077
2459381.795127315 7.367070784361894 0.022834318381805146
2459381.795138889 7.392011578480456 0.023152819042800626
2459381.795150463 7.420148083447926 0.023375413824940985
2459381.795162037 7.400082421266737 0.022867154972694
2459381.795173611 7.468591676458346 0.023822050052689114
2459381.795185185 7.433407303313282 0.024089645387241194
2459381.795185185 7.446724368501571 0.023884039022775735
2459381.795196759 7.50440160566846 0.023859245957829633
2459381.7952083335 7.476152509359157 0.02314915296250015
2459381.7952199075 7.486776849449305 0.022758919398241807
2459381.7952314815 7.477841529798671 0.023271138628700373
2459381.7952430556 7.4189385857791565 0.02310726009907157
2459381.7952546296 7.441344462084477 0.02323773501385203
2459381.7952546296 7.488047351219092 0.02359888810023443
2459381.7952662036 7.419669781071566 0.022426563945233038
2459381.7952777776 7.448881059355672 0.0231896246552849
2459381.795289352 7.439279790607778 0.02236704126502414
2459381.795300926 7.409802125395793 0.022333090530765896
2459381.7953125 7.471423278310142 0.02273350575549644
2459381.7953125 7.4530245877153165 0.022521890682032204
2459381.795324074 7.4313201181985304 0.02280302799741731
2459381.795335648 7.38445814171211 0.02303854247868213
2459381.795347222 7.3603165995275 0.023083115826929856
2459381.795358796 7.365894118812711 0.02265048409418594
2459381.79537037 7.38969949460344 0.023974651072584834
2459381.7953819446 7.406924021945184 0.024421402299832466
2459381.7953819446 7.375953688848829 0.02447485772162545
2459381.7953935186 7.507547141485046 0.02511639473976364
2459381.7954050926 7.447241696242979 0.023420830465367023
2459381.7954166667 7.459746678177123 0.023808396075716217
2459381.7954282407 7.4109700365642 0.023651653970182877
2459381.7954398147 7.321045337376474 0.023528182007902403
2459381.7954513887 7.37061408324776 0.02402473666448071
2459381.7954513887 7.374409756256386 0.02424585639617232
2459381.795462963 7.434009805385091 0.0245463964208852
2459381.795474537 7.463606600366101 0.024138336292100143
2459381.795486111 7.500440196342992 0.02517446771423279
2459381.795509259 7.401139305914584 0.024026125970229396
2459381.795509259 7.407067257931632 0.024066564688846936
2459381.795520833 7.47101954537034 0.024894054394824654
2459381.7955324072 7.45655007253758 0.024724838321046168
2459381.7955439813 7.4423042904240555 0.025031376115189855
2459381.7955555557 7.412215133156628 0.023802396967040746
2459381.7955671297 7.4127298009220555 0.023874136247172655
2459381.7955787037 7.446415641848868 0.023794577922283743
2459381.7955787037 7.400394114784851 0.02349141778988758
2459381.7955902778 7.382400221927109 0.023085831286444564
2459381.795601852 7.44960859473028 0.024816378082566513
2459381.795613426 7.485923399334205 0.023519458333929016
2459381.795625 7.447788793371703 0.02236259561116645
2459381.7956365743 7.43797876219283 0.022683230029657126
2459381.7956365743 7.400104729149073 0.022617521616594107
2459381.7956481483 7.3948178911214795 0.023107065324398792
2459381.7956597223 7.425149465209835 0.024143371995930696
2459381.7956712963 7.430281267437594 0.02377105792277426
2459381.7956828703 7.395687215265355 0.024200244256127434
2459381.7956944443 7.442166368218293 0.022930304420069398
2459381.7957060183 7.424218205333152 0.023479372520261714
2459381.7957060183 7.432512052943603 0.024079473856287816
2459381.795717593 7.430059958212042 0.02368228913627677
2459381.795729167 7.45035706604039 0.023143673720767366
2459381.795740741 7.442493027059757 0.02413367302075376
2459381.795752315 7.427861952233095 0.02432343594960294
2459381.795763889 7.42223241513113 0.02356929197811709
2459381.795763889 7.407011603842332 0.023903329759652824
2459381.795775463 7.406127701131388 0.02250279667550827
2459381.795787037 7.404105611529418 0.021740065477558277
2459381.795798611 7.428652365137665 0.022342864848289748
2459381.7958101854 7.378112069769965 0.023185097049492252
2459381.7958217594 7.4129333425621295 0.023475624638529088
2459381.7958333334 7.4111774745058066 0.022686157377296755
2459381.7958333334 7.431655269355059 0.02359210067185066
2459381.7958449074 7.396428950496273 0.022639410081302175
2459381.7958564814 7.35434345152039 0.02353947677914642
2459381.7958680554 7.353261444024938 0.02230407325435692
2459381.7958796294 7.3966167914319945 0.022902321878040612
2459381.795891204 7.405438708787124 0.023086607481701965
2459381.795902778 7.46334402648785 0.02232625546453197
2459381.795902778 7.401533009542072 0.022525145691420428
2459381.795914352 7.407117854844688 0.022932118468461715
2459381.795925926 7.398645827092994 0.021246087789632634
2459381.7959375 7.360255129039882 0.022202793710254142
2459381.795949074 7.41871777736715 0.02123689104277688
2459381.795960648 7.419493170854413 0.022641723100437394
2459381.795960648 7.421059585409414 0.022533272105390325
2459381.795972222 7.38500436637307 0.021502898255102588
2459381.7959837965 7.401522217107861 0.022417759097519318
2459381.7959953705 7.385517437733767 0.02133208649534464
2459381.7960069445 7.424151142350216 0.021550169572752575
2459381.7960185185 7.394509558864324 0.02251709066096184
2459381.7960300925 7.386126364542537 0.02219946050155367
2459381.7960300925 7.381177874873022 0.02181209958156018
2459381.7960416665 7.332682704568129 0.02136710342516789
2459381.7960532405 7.379893182491425 0.022184411141387746
2459381.796064815 7.354992079661119 0.023028400096737178
2459381.796076389 7.360163147695114 0.022077021649952067
2459381.796087963 7.363055800752032 0.021968646737312626
2459381.796099537 7.3388039596795105 0.022544286685645638
2459381.796099537 7.374354974225359 0.022524374637752885
2459381.796111111 7.446964445953987 0.022553317395006094
2459381.796122685 7.424340817983118 0.022508599086987737
2459381.796134259 7.460322975147887 0.021405208209804388
2459381.7961458336 7.446342401299378 0.02207797616268575
2459381.7961574076 7.429318722020088 0.021969478642844112
2459381.7961574076 7.415305848990495 0.02164650006887957
2459381.7961689816 7.413935174342352 0.021987966270601424
2459381.7961805556 7.432218009172774 0.02155822594515627
2459381.7961921296 7.430867409053206 0.021536991637774634
2459381.7962037036 7.4854679067639145 0.022319903849096427
2459381.7962152776 7.450898986667592 0.02213770391097529
2459381.7962152776 7.456854691587714 0.02154992850286871
2459381.7962268516 7.415061841815491 0.021691569298997165
2459381.796238426 7.434466351925969 0.021549299875116643
2459381.79625 7.435369871965025 0.02193004391814338
2459381.796261574 7.3913089182132135 0.021992679309966512
2459381.796273148 7.4002355171870535 0.021499410614070274
2459381.796284722 7.3930866480568875 0.02253344140692911
2459381.796284722 7.397775038035147 0.021738303786014632
2459381.796296296 7.372430437286368 0.021641173647798505
2459381.79630787 7.405918454818091 0.022194177211914433
2459381.7963194447 7.388615371156926 0.021544108725020147
2459381.7963310187 7.405194858272819 0.022096784086635842
2459381.7963425927 7.422980932408016 0.02132304119010669
2459381.7963541667 7.4205804711161525 0.021953413117236163
2459381.7963541667 7.413231611826734 0.022119488563845102
2459381.7963657407 7.443381056999065 0.021089380672854437
2459381.7963773147 7.450452963099591 0.02192035098217051
2459381.7963888887 7.416184171108239 0.022011355960517155
2459381.7964004627 7.405370604341418 0.02185955170217062
2459381.796412037 7.395066483740179 0.02140711798262213
2459381.796412037 7.376330100995269 0.02164668181936926
2459381.796423611 7.4604345745405505 0.022103722083330515
2459381.7964351852 7.382731224112752 0.02333085687549603
2459381.7964467593 7.413922824680301 0.02318690017751212
2459381.7964583333 7.4722102306639995 0.02339707396962471
2459381.7964699073 7.356425982783761 0.022552286320595707
2459381.7964814813 7.377502805072621 0.022476950220371286
2459381.7964814813 7.435852339319008 0.02260253727075384
2459381.7964930558 7.427711063189574 0.022482682301066488
2459381.79650463 7.417330726011067 0.021332807889165577
2459381.796516204 7.423468093535475 0.022062408058725693
2459381.796527778 7.428826470828702 0.021797392629646802
2459381.796539352 7.424038064657759 0.022417844532956168
2459381.796539352 7.445832997591217 0.02227544219515465
2459381.796550926 7.399391045002104 0.022632161279751928
2459381.7965625 7.3700785560011886 0.0217544258077188
2459381.796574074 7.418099012220879 0.02219278844074569
2459381.7965856483 7.416507908714263 0.02192745458508448
2459381.7965972223 7.427261821268087 0.021962730259630768
2459381.7966087963 7.488712302352657 0.022343846509782286
2459381.7966087963 7.437742045021136 0.022163934188991083
2459381.7966203704 7.3899199760063246 0.022536223514815046
2459381.7966319444 7.440773726302285 0.02214736372804288
2459381.7966435184 7.403197859535852 0.022479593933855107
2459381.7966550924 7.408602223421771 0.022313092245446742
2459381.796666667 7.425782806536723 0.021857445250808308
2459381.796678241 7.407914512361503 0.022736028285197434
2459381.796678241 7.396367521175763 0.02184771616724755
2459381.796689815 7.454405252260577 0.02322489552941903
2459381.796701389 7.4629188791268914 0.022496489994329575
2459381.796712963 7.420472900740394 0.021519926453965377
2459381.796724537 7.467863375443382 0.02219673527638858
2459381.796736111 7.35587636194527 0.02298041765024762
2459381.796736111 7.391318330251825 0.022820050352036134
2459381.7967476854 7.375832595877754 0.023409450735973128
2459381.7967592594 7.423298366669035 0.02293426722564852
2459381.7967708334 7.439431161629845 0.023193146826311153
2459381.7967824074 7.427876380909367 0.022732609654566877
2459381.7967939815 7.377226040040353 0.02312981037412957
2459381.7968055555 7.378798091246142 0.023150966398222526
2459381.7968055555 7.390241610023749 0.022949507022565974
2459381.7968171295 7.4356549115960915 0.02269454467203094
2459381.7968287035 7.409629526807287 0.022243981755812423
2459381.796840278 7.384268998708957 0.023010742711756137
2459381.796851852 7.411292598678306 0.023898675372986334
2459381.796863426 7.421823981327036 0.02299167124162719
2459381.796875 7.385275849611086 0.022767090231870887
2459381.796875 7.383949430241967 0.022783412329000108
2459381.796886574 7.402261901383043 0.023685175113448538
2459381.796898148 7.3624536781799295 0.02280657421812032
2459381.796909722 7.392480443052583 0.024006479653342606
2459381.7969212965 7.406976914495673 0.02224141004264791
2459381.7969328705 7.381556566827425 0.02325483772059344
2459381.7969328705 7.421337104393527 0.023761313687263502
2459381.7969444445 7.366939941283216 0.021942797897867683
2459381.7969560185 7.384196344496803 0.02210545284970292
2459381.7969675926 7.387452059820796 0.021986553058211882
2459381.7969791666 7.403702180079182 0.022676216412677183
2459381.7969907406 7.418926385787938 0.02177591261433656
2459381.7969907406 7.410935686546831 0.022676526250888333
2459381.7970023146 7.391756151277973 0.023365901636124287
2459381.797013889 7.436197634912115 0.021954607423196788
2459381.797025463 7.412931837090958 0.023319930373830674
2459381.797037037 7.403000658085099 0.021537914314835514
2459381.797048611 7.411449181332167 0.022533696000103357
2459381.797060185 7.420560066360088 0.02212743257219954
2459381.797060185 7.453999056764011 0.02302498332921104
2459381.797071759 7.403815913360401 0.022644241804304355
2459381.797083333 7.450594893576199 0.022942373251307525
2459381.7970949076 7.430887860972763 0.023129671381855985
2459381.7971064816 7.409635040044589 0.02232094877324906
2459381.7971180556 7.4718851954574435 0.021677510565248866
2459381.7971296296 7.409557111120418 0.02176307787408015
2459381.7971296296 7.385098571260332 0.022095215589699055
2459381.7971412037 7.448708978991134 0.021928349985961514
2459381.7971527777 7.370177153783264 0.02174760744831779
2459381.7971643517 7.439973685195777 0.022097631443473667
2459381.797175926 7.33133977440107 0.021063465256762254
2459381.7971875 7.397364876821645 0.02111365364705163
2459381.7971875 7.362749159051817 0.021025955872350725
2459381.797199074 7.423379338328666 0.021355493180044656
2459381.797210648 7.3875569095266576 0.022404012853435025
2459381.797222222 7.415825645562262 0.022010192300080365
2459381.797233796 7.401909313678449 0.02068867610544717
2459381.79724537 7.378522186253535 0.021763237608589284
2459381.7972569442 7.411051264352994 0.022377716283085887
2459381.7972569442 7.445248264735249 0.02199459880295408
2459381.7972685187 7.402866923099203 0.021590146769313256
2459381.7972800927 7.403464758233089 0.021304791381015164
2459381.7972916667 7.414359390822246 0.02056680764223629
2459381.7973032407 7.419895518938687 0.021449979429541077
2459381.7973148148 7.389873265345201 0.021660793356561965
2459381.797326389 7.429713032473168 0.021346151495168705
2459381.797326389 7.4510445910130985 0.022055163048726914
2459381.797337963 7.376313159692395 0.02066583247805135
2459381.7973495373 7.42154159425447 0.021719431439880917
2459381.7973611113 7.41385908004336 0.020355944224937285
2459381.7973726853 7.403750531306314 0.021351881888957737
2459381.7973842593 7.388643722283455 0.02103032193494983
2459381.7973842593 7.380352876650046 0.020739232473047167
2459381.7973958333 7.4005102857206255 0.020983514545369314
2459381.7974074073 7.404695489096468 0.020926949102021072
2459381.7974189813 7.397081326471569 0.020487902989231442
2459381.7974305553 7.385159861519699 0.02077197751518863
2459381.79744213 7.382868798430645 0.021719244327043075
2459381.79744213 7.408584924165287 0.021469684372444075
2459381.797453704 7.356432006138932 0.020626147913236113
2459381.797465278 7.356072904649744 0.021480304524171934
2459381.797476852 7.428699720937293 0.02194333703754062
2459381.797488426 7.4099634523832245 0.02217869434258768
2459381.7975 7.404038428299306 0.022088832039121275
2459381.797511574 7.42340641394902 0.022761279477944426
2459381.797511574 7.413806254822917 0.02347621450290063
2459381.7975231484 7.417904134441044 0.02094575042020288
2459381.7975347224 7.413614802875645 0.022596501633404875
2459381.7975462964 7.423682565227099 0.022119673261819073
2459381.7975578704 7.414806327753831 0.022150728713738965
2459381.7975694444 7.421536792994764 0.02194322147918802
2459381.7975810184 7.415803659209362 0.021243175513151056
2459381.7975810184 7.458168646033378 0.02173794237969266
2459381.7975925924 7.418779432496547 0.021623695686973254
2459381.7976041664 7.44679200011671 0.021612766259805422
2459381.797615741 7.399001292186763 0.02180658604639264
2459381.797627315 7.399935431324072 0.020946070826102007
2459381.797638889 7.411240511381432 0.02204975165381375
2459381.797638889 7.399294206642419 0.020776709740203268
2459381.797650463 7.405036665081357 0.021917289335824645
2459381.797662037 7.44749448289116 0.02130187115344448
2459381.797673611 7.434359209953317 0.021119787329131386
2459381.797685185 7.40650940415168 0.021844115419852605
2459381.7976967595 7.379705480787776 0.021994664324290016
2459381.7977083335 7.449521537817684 0.02150783999230386
2459381.7977083335 7.3907764724904625 0.02166899944072147
2459381.7977199075 7.368066928848516 0.02154504775019431
2459381.7977314815 7.394223323766934 0.021184200245366675
2459381.7977430555 7.438328409899303 0.021904661911365635
2459381.7977546295 7.3723867375173695 0.021005884197732305
2459381.7977662035 7.356082353711552 0.021126588698297172
2459381.797777778 7.373995963737642 0.02101373458299436
2459381.797777778 7.37229420865484 0.021189201501311313
2459381.797789352 7.362866083517862 0.021861770396622703
2459381.797800926 7.383424072279408 0.02187195647535894
2459381.7978125 7.422797232486359 0.02092476960509588
2459381.797824074 7.406845753516458 0.020260094239281795
2459381.797835648 7.378410394839224 0.020699784328854724
2459381.797835648 7.362278121618966 0.020588253728180843
2459381.797847222 7.3888934269116975 0.021022357985454477
2459381.797858796 7.403706490867179 0.021664231233747812
2459381.7978703706 7.376858264221094 0.021576732269269743
2459381.7978819446 7.416040202618784 0.020969627961458553
2459381.7978935186 7.439515001722985 0.02039882047701285
2459381.7979050926 7.400730929969343 0.02048478419716584
2459381.7979050926 7.435964231162088 0.02093444550018695
2459381.7979166666 7.376990324197679 0.020787424069199856
2459381.7979282406 7.46627603811939 0.021209675813970704
2459381.7979398146 7.4045628514198905 0.020587060058348303
2459381.797951389 7.454593454585365 0.020355143961941536
2459381.797962963 7.400704085211703 0.020644146682825316
2459381.797962963 7.393513950729729 0.020425972185148876
2459381.797974537 7.4081545248980385 0.021131537843237503
2459381.797986111 7.423927554472432 0.02061305491202488
2459381.797997685 7.44286113618045 0.021089595824285393
2459381.798009259 7.420451035551129 0.0202661188241702
2459381.798020833 7.394584094874259 0.0204783553845516
2459381.798032407 7.4398062971713435 0.02111549811335077
2459381.798032407 7.397155596041441 0.020448635773230812
2459381.7980439817 7.3819695346965615 0.020929095307233747
2459381.7980555557 7.404455369586912 0.02133953642512754
2459381.7980671297 7.400211407907613 0.02136484574033586
2459381.7980787037 7.4198791346385535 0.02078086007703498
2459381.7980902777 7.424768503048093 0.02082223343048472
2459381.7980902777 7.415704315319567 0.020647603246068257
2459381.7981018517 7.426704555010127 0.020663867771651093
2459381.7981134257 7.37012237787068 0.02088578233433926
2459381.798125 7.396362288609814 0.02011919612028759
2459381.798136574 7.450800328449744 0.020612442709068566
2459381.798148148 7.378927922186924 0.020460599403472102
2459381.7981597222 7.454138973657286 0.021148244615430332
2459381.7981597222 7.413271478109878 0.020548786424927145
2459381.7981712963 7.407209390550277 0.02137909293310178
2459381.7981828703 7.415727563713175 0.021192864626747434
2459381.7981944443 7.437308326984492 0.020246661872088168
2459381.7982060187 7.389818770583788 0.021382228814431956
2459381.7982175928 7.470112159546855 0.020911084438497967
2459381.798240741 7.375831898375691 0.020403576185658735
2459381.798252315 7.394624029164741 0.020551249725347925
2459381.798263889 7.410956174887937 0.020892998231639086
2459381.798275463 7.434435730704879 0.0213848273855217
2459381.798287037 7.417267986107238 0.02036683636150138
2459381.798287037 7.428770821505826 0.020887286396979395
2459381.7982986113 7.411749111218135 0.02082726652615948
2459381.7983101853 7.391802229876872 0.02036156070232638
2459381.7983217593 7.38635036581669 0.020184861347885164
2459381.7983333333 7.408198874910577 0.019944667101534152
2459381.7983449074 7.37055207922733 0.021033149551772667
2459381.7983564814 7.419188092507196 0.021810678020994522
2459381.7983564814 7.394191894978687 0.021477570352083947
2459381.7983680554 7.3909841060699355 0.02100961793084589
2459381.79837963 7.367260298837333 0.020878498336712972
2459381.798391204 7.408263548531756 0.020496201660862367
2459381.798402778 7.383834146147202 0.02088046864498563
2459381.798414352 7.427196946843991 0.020970591896368847
2459381.798414352 7.392921097304929 0.02088021942670909
2459381.798425926 7.4082726811563875 0.02092503995850222
2459381.7984375 7.416588035737122 0.021653047381531343
2459381.798449074 7.373678135024593 0.02135647068352693
2459381.798460648 7.379291500750084 0.021246308659337493
2459381.7984722224 7.418719965623711 0.022039818139607155
2459381.7984837964 7.444527462621212 0.021929146450336234
2459381.7984837964 7.441310759754763 0.021683233804687046
2459381.7984953704 7.4346068946043316 0.02166499658976273
2459381.7985069444 7.418343959316556 0.02266314219363036
2459381.7985185185 7.395053138207548 0.02241692580794826
2459381.7985300925 7.400796393380548 0.02147533969343464
2459381.7985416665 7.427407704321214 0.021567925547297348
2459381.7985416665 7.413723143275534 0.021260789931754925
2459381.798553241 7.385933859290167 0.02161385360909887
2459381.798564815 7.381396254004124 0.02143216133246218
2459381.798576389 7.3947374736049545 0.020640559718209946
2459381.798587963 7.3589694965355745 0.021252324912076397
2459381.798599537 7.4342441114385585 0.02106618290683074
2459381.798611111 7.427000794542864 0.020484065212759035
2459381.798611111 7.433558955431036 0.021253597566651905
2459381.798622685 7.4128738573988615 0.021396794836100852
2459381.798634259 7.374593576549434 0.02133352900415991
2459381.7986458335 7.391745433778284 0.021906303623796693
2459381.7986574075 7.412842203167229 0.020568071215595098
2459381.7986689815 7.396979346342351 0.020869462978516332
2459381.7986805555 7.395948335001116 0.020514507588010295
2459381.7986805555 7.447767951552964 0.020897184706931218
2459381.7986921296 7.3907895118410964 0.020936369675389276
2459381.7987037036 7.441037926641916 0.020740477597864647
2459381.7987152776 7.389103425431569 0.020861683690571564
2459381.798726852 7.419215491633627 0.021196361240160253
2459381.798738426 7.41022930507465 0.020139692753259206
2459381.798738426 7.389422112054288 0.02086211363004981
2459381.79875 7.437176994821489 0.020636620156352262
2459381.798761574 7.380773915238804 0.021204487017693712
2459381.798773148 7.4088619582478925 0.020016592432665736
2459381.798784722 7.383673954600257 0.021498691347994443
2459381.798796296 7.369405302909903 0.02046562061556621
2459381.7988078706 7.416760224448441 0.01985758615701001
2459381.7988078706 7.43316733998445 0.020764079760820654
2459381.7988194446 7.428098970572722 0.020762262907834183
2459381.7988310186 7.422778192117602 0.02035381184697858
2459381.7988425926 7.388385740739225 0.020201180748232732
2459381.7988541666 7.39944058379509 0.01980827764756786
2459381.7988657407 7.416047986321675 0.02012610488883687
2459381.7988657407 7.444978460027538 0.020376241436504
2459381.7988773147 7.386993479809807 0.019772470162299244
2459381.7988888887 7.373290033628511 0.020177704524296885
2459381.798900463 7.430376650766761 0.0188462755984278
2459381.798912037 7.3840408416273915 0.0201097806567797
2459381.798923611 7.431404312671126 0.019829545822274596
2459381.798935185 7.391102078099544 0.019804738226296754
2459381.798935185 7.471387312427486 0.019542138096852315
2459381.798946759 7.430473987658963 0.019648100675750214
2459381.798958333 7.402717609332574 0.019571293971552915
2459381.798969907 7.383735293501728 0.01981437222671451
2459381.7989814817 7.397150474607662 0.0197618320637167
2459381.7989930557 7.404710798841431 0.020574176754174403
2459381.7990046297 7.395722158124873 0.019371925370779534
2459381.7990046297 7.412611790440022 0.019950397351219597
2459381.7990162037 7.389441733206293 0.01852042846494667
2459381.7990277777 7.4015959082114575 0.019912771753373876
2459381.7990393518 7.419511362107822 0.02021043452593412
2459381.7990509258 7.382566662428226 0.01925491531771073
2459381.7990625 7.401637809124989 0.020539196023029175
2459381.7990625 7.414759337608397 0.019710127077362395
2459381.7990740743 7.425769225961152 0.019634678884292888
2459381.7990856483 7.379588563208576 0.02028032077055157
2459381.7990972223 7.381857289238886 0.019409490743301228
2459381.7991087963 7.409697948060999 0.01937470243231948
2459381.7991203703 7.390523832602965 0.019087069905220768
2459381.7991319443 7.389493103211486 0.02001991888132801
2459381.7991319443 7.430738322898514 0.019675603553919212
2459381.7991435183 7.426293552589969 0.01901331409861848
2459381.799155093 7.392430811139493 0.018909469389971106
2459381.799166667 7.364012321406942 0.019219715390113898
2459381.799178241 7.354918752673785 0.01951919980393148
2459381.799189815 7.417168837045918 0.01910189924948232
2459381.799189815 7.434775491375649 0.020030738725266294
2459381.799201389 7.384933323882792 0.019489247214129382
2459381.799212963 7.398468373028318 0.01923659935229065
2459381.799224537 7.359433377721543 0.019531177253741733
2459381.7992361113 7.421994564401733 0.019321211668900357
2459381.7992476854 7.38170339612681 0.019587024001171533
2459381.7992592594 7.372731923649995 0.020358299642558756
2459381.7992592594 7.373274421610621 0.020302987124763368
2459381.7992708334 7.3775331367908334 0.01929540188142084
2459381.7992824074 7.453792509907577 0.02051016842756235
2459381.7992939814 7.416305283548913 0.01987712622699969
2459381.7993055554 7.431154487155838 0.019873955441966296
2459381.7993171294 7.3942306137950675 0.020480724461394338
2459381.7993171294 7.3750561859070105 0.020153872812347064
2459381.799328704 7.435780614432059 0.019951856155548776
2459381.799340278 7.403957567915827 0.019899083098005515
2459381.799351852 7.451140445233668 0.01960275382810324
2459381.799363426 7.4148647543223545 0.019829043375408743
2459381.799375 7.3344984054713604 0.019597352339264875
2459381.799386574 7.4047707034114465 0.019732786175462008
2459381.799386574 7.434079449883481 0.019866418398233176
2459381.799398148 7.373523453127173 0.019788391033854123
2459381.7994097224 7.401389602215777 0.0192447359650909
2459381.7994212965 7.400776870866898 0.020216524076594033
2459381.7994328705 7.427992870901341 0.020106054802736216
2459381.7994444445 7.410139329905646 0.019980652009875498
2459381.7994560185 7.401572509008415 0.019413607988332932
2459381.7994560185 7.3664883717777405 0.019605313267244493
2459381.7994675925 7.415081563634723 0.019892119160016094
2459381.7994791665 7.407023271989943 0.019811224232509816
2459381.7994907405 7.376248913687047 0.019662077687125242
2459381.799502315 7.423403122346662 0.01954913597892333
2459381.799513889 7.400146817934819 0.019608972332503246
2459381.799513889 7.3652179645051215 0.019235671092141294
2459381.799525463 7.409558447832352 0.019095986627473003
2459381.799537037 7.4074407444948 0.018960721633089175
2459381.799548611 7.396949781014595 0.018899553736669565
2459381.799560185 7.444320751496686 0.019483303106602404
2459381.799571759 7.411156494922088 0.019426114359109764
2459381.7995833335 7.419449505831651 0.01903070655829324
2459381.7995833335 7.392198171439959 0.019111199028991985
2459381.7995949076 7.414214270435676 0.01908405351593991
2459381.7996064816 7.383385390730946 0.01935841226228194
2459381.7996180556 7.367233403579989 0.018705495747540244
2459381.7996296296 7.410640257056852 0.019768939423411677
2459381.7996412036 7.402850333984349 0.018451298258263915
2459381.7996412036 7.382366655580195 0.0190384364645141
2459381.7996527776 7.386980504815184 0.01963489011113325
2459381.7996643516 7.374646965259415 0.019758459983502605
2459381.799675926 7.397356859457058 0.01909326563744195
2459381.7996875 7.4188437189605425 0.018565802151948984
2459381.799699074 7.39410930064236 0.019681143863785402
2459381.799710648 7.450756330818199 0.01906847989505976
2459381.799710648 7.4349597141290635 0.01900290478339507
2459381.799722222 7.467316132759485 0.019269816691563968
2459381.799733796 7.370972311888713 0.019182775313992467
2459381.79974537 7.437986906429711 0.019312267482644006
2459381.7997569446 7.411168411648659 0.019446820093639346
2459381.7997685187 7.403643976001365 0.018685727994279155
2459381.7997685187 7.408698959697463 0.019266507089215876
2459381.7997800927 7.398287522032017 0.018799567924997904
2459381.7997916667 7.404750651839573 0.019517332686911863
2459381.7998032407 7.439751940949008 0.020054536619387907
2459381.7998148147 7.407457283457986 0.019376713431620386
2459381.7998263887 7.386971952566312 0.01992478963941603
2459381.799837963 7.446562185406518 0.01968301964346255
2459381.799837963 7.420442575930555 0.01981560286462663
2459381.799849537 7.38841287523189 0.019548469236679356
2459381.799861111 7.383837630993699 0.019287134529454325
2459381.799872685 7.461822322175846 0.01939788708267052
2459381.7998842592 7.3891688346029385 0.019132864974168804
2459381.7998958332 7.4165648054590045 0.01895671029608734
2459381.7998958332 7.434940483065019 0.019100315857100578
2459381.7999074073 7.430387225038801 0.01930303515601588
2459381.7999189813 7.397768437234 0.018989178266290516
2459381.7999305557 7.331783442383222 0.01877217815984205
2459381.7999421298 7.421884343210169 0.01966117907431082
2459381.799953704 7.369854359725633 0.01819210790813848
2459381.799965278 7.345686170459438 0.019428792388841834
2459381.799965278 7.389312279053299 0.01913042937028643
2459381.799976852 7.398770331893043 0.018964059320519495
2459381.799988426 7.3961341996012235 0.019073557959812908
2459381.8 7.435625050813024 0.01953280472792287
2459381.8000115743 7.383951715340662 0.01887041211297586
2459381.8000231483 7.379506794522761 0.01955444369839778
2459381.8000347223 7.3990743434931945 0.019281322407939967
2459381.8000347223 7.409142867712737 0.019377604744017955
2459381.8000462963 7.401032764360015 0.019097127252537868
2459381.8000578703 7.456661348458966 0.019221351142342556
2459381.8000694443 7.399005030312376 0.01958188429583065
2459381.8000810184 7.434303198519433 0.01975781606647098
2459381.8000925924 7.388700882328055 0.01852209826157729
2459381.8000925924 7.387603287743027 0.0187774029979006
2459381.800104167 7.43749255755687 0.019789558615971984
2459381.800115741 7.403724383947448 0.019589273670706692
2459381.800127315 7.3929568320960195 0.019376665956908897
2459381.800138889 7.376772725123291 0.02289078332602426
2459383.7394444444 8.09952194061692 0.02480090353830326
2459383.7394560184 8.178834837065661 0.024174536668550073
2459383.7394675924 8.186499017697805 0.024159280286446542
2459383.739502315 8.116316564436858 0.024617722925427236
2459383.739513889 8.125222510296567 0.02510695019688173
2459383.7395717595 8.127740597589192 0.024651531764298587
2459383.7396412035 8.169332927666062 0.023877812823995537
2459383.739664352 8.13422515556461 0.024504365510764275
2459383.7396875 8.06621947685786 0.024415873650619795
2459383.739710648 8.192759016704255 0.02479265580530849
2459383.7397685186 8.120917247258209 0.023949308123456477
2459383.7398148146 8.15568840233956 0.024194073608055387
2459383.739837963 8.15832764047174 0.02492314408018757
2459383.739849537 8.142312660172205 0.024072675147386174
2459383.739895833 8.150645855359297 0.024405003857681747
2459383.739895833 8.150499960474043 0.024816983692735214
2459383.7399421297 8.131813708183923 0.024932340412857086
2459383.74 8.145063113499873 0.023941538476152702
2459383.7400231482 8.194514135578672 0.025115039025668265
2459383.7400347223 8.14405271331584 0.024983775627232172
2459383.7400347223 8.166905759938558 0.02487654470725942
2459383.7400578703 8.170134280482092 0.024590086297696462
2459383.7400694443 8.081548042758392 0.02420627217623138
2459383.740092593 8.179802424444592 0.025101063465732404
2459383.740127315 8.147379165277744 0.025008177237529503
2459383.7401851853 8.122119850703438 0.025121847794758654
2459383.7402083334 8.1270648010385 0.02407429618745064
2459383.7402314814 8.098956446772455 0.024445607743899398
2459383.740289352 8.138389870455907 0.02504524237234665
2459383.740300926 8.161103248567564 0.02492847132021121
2459383.7403125 8.066519072378657 0.023696166006191427
2459383.7403472224 8.158793220608437 0.024105855951523897
2459383.7403587964 8.132106106717284 0.023929772227908354
2459383.7403703704 8.185314606544136 0.024513490544571102
2459383.7403819445 8.133990152501514 0.023333864788630043
2459383.7403935185 8.157545859597853 0.024719658579016642
2459383.7404050925 8.120682383624864 0.024438878428816008
2459383.7404166665 8.072849550918939 0.02501859405194066
2459383.740428241 8.151649725701773 0.02454548225327859
2459383.740451389 8.151266882562854 0.025005182936328724
2459383.740509259 8.184968961841737 0.025018633596518368
2459383.7405787036 8.109028982111468 0.024951870208769912

